Lattice Green's functions for Poisson problems with two unbounded and one periodic direction

Fourier-based Poisson solvers treat periodic directions spectrally and unbounded ones by the Hockney--Eastwood convolution with a free-space kernel. With two unbounded and one periodic direction, the setting of vortex tubes, wakes and jets, the kernel used so far by these solvers combines the two-dimensional kernel on the zero periodic mode with the symbol of the operator sampled on the doubled grid on every other mode. We show that the second ingredient is not exact: the error is the field of the periodic images of the source and independent of the mesh size. While the period $L_z$ is not much longer than the unbounded extent $L_x$, it is of order $\exp(-2\pi d/L_z)$, with $d$ the distance to the nearest image; beyond, it grows like $(L_z/L_x)^2$. The error is thus small on cubic domains, but larger than the solution itself on elongated ones. We remove the approximation by extending the integral representation of the exact second-order kernel of Hou and Colonius: the screened kernel of each mode is evaluated in closed form along one unbounded direction and by Gauss--Legendre quadrature along the other, for the high-order dimension-split and Mehrstellen stencils, at a one-off cost of about one solve. The kernels, implemented in the open-source library \flups{}, are verified by comparison with independent quadratures, by a padding test sensitive to the boundary condition enforced, and by convergence at the order of each stencil on an axially modulated tube source, on domains up to $64$ times longer than wide and up to $2.7\times10^{11}$ unknowns.

==> data/padnoise/per_qs_N64_Lz4_HEJ_4.dat <==
# white-noise pad check, per, HEJ_4, N=64, Lz/Lx=4, library qs (exact, 8f33337 + single-panel Gauss-Legendre rule, snapshot 2026-09-24 16:04)
# j dU U res h2Rf dUn resrel
0 3.994514e-17 3.876421e-02 nan nan 1.030464e-15 nan
1 7.021927e-17 3.762961e-02 nan nan 1.811446e-15 nan
2 4.854590e-17 2.267336e-02 nan nan 1.252338e-15 nan
3 4.094657e-17 2.255983e-02 nan nan 1.056298e-15 nan
4 2.277919e-17 1.300793e-02 nan nan 5.876345e-16 nan
5 2.282409e-17 1.095601e-02 nan nan 5.887928e-16 nan
6 1.826263e-17 8.529819e-03 nan nan 4.711209e-16 nan
7 1.467978e-17 6.207822e-03 nan nan 3.786942e-16 nan
8 1.305807e-17 7.627207e-03 nan nan 3.368588e-16 nan
9 1.148546e-17 6.184189e-03 nan nan 2.962903e-16 nan
10 1.091255e-17 5.539548e-03 nan nan 2.815109e-16 nan
11 9.526445e-18 5.309994e-03 nan nan 2.457536e-16 nan
12 8.869118e-18 4.603296e-03 nan nan 2.287966e-16 nan
13 9.364192e-18 4.132704e-03 nan nan 2.415680e-16 nan
14 8.032055e-18 4.296243e-03 nan nan 2.072029e-16 nan
15 1.009454e-17 3.321971e-03 nan nan 2.604087e-16 nan
16 7.603249e-18 3.260010e-03 nan nan 1.961409e-16 nan
17 7.041754e-18 2.948393e-03 nan nan 1.816561e-16 nan
18 5.875147e-18 2.646193e-03 nan nan 1.515611e-16 nan
19 5.569839e-18 2.505978e-03 nan nan 1.436851e-16 nan
20 5.065984e-18 2.381993e-03 nan nan 1.306871e-16 nan
21 4.684405e-18 1.941977e-03 nan nan 1.208435e-16 nan
22 4.567678e-18 2.052359e-03 nan nan 1.178323e-16 nan
23 4.254435e-18 1.681657e-03 nan nan 1.097516e-16 nan
24 4.818406e-18 1.555575e-03 nan nan 1.243004e-16 nan
25 3.757889e-18 1.321591e-03 nan nan 9.694221e-17 nan
26 3.391711e-18 1.474043e-03 nan nan 8.749595e-17 nan
27 3.530139e-18 1.254313e-03 nan nan 9.106697e-17 nan
28 2.958203e-18 1.480401e-03 nan nan 7.631273e-17 nan
29 3.161544e-18 9.035740e-04 nan nan 8.155832e-17 nan
30 2.796191e-18 9.191992e-04 nan nan 7.213331e-17 nan
31 3.561762e-18 8.879395e-04 nan nan 9.188275e-17 nan
32 4.451169e-18 7.141834e-04 nan nan 1.148268e-16 nan
33 4.076656e-18 7.519935e-04 nan nan 1.051654e-16 nan
34 3.445881e-18 6.710344e-04 nan nan 8.889337e-17 nan
35 2.958512e-18 5.700754e-04 nan nan 7.632070e-17 nan
36 1.908103e-18 4.998432e-04 nan nan 4.922331e-17 nan
37 2.601025e-18 5.003002e-04 nan nan 6.709862e-17 nan
38 2.108372e-18 3.950413e-04 nan nan 5.438965e-17 nan
39 2.546917e-18 3.328535e-04 nan nan 6.570280e-17 nan
40 2.707779e-18 3.584730e-04 nan nan 6.985256e-17 nan
41 3.141470e-18 2.906991e-04 nan nan 8.104047e-17 nan
42 1.729563e-18 3.146908e-04 nan nan 4.461751e-17 nan
43 2.283066e-18 2.328882e-04 nan nan 5.889623e-17 nan
44 1.695510e-18 2.064654e-04 nan nan 4.373905e-17 nan
45 2.689313e-18 1.811083e-04 nan nan 6.937618e-17 nan
46 2.063450e-18 1.776469e-04 nan nan 5.323081e-17 nan
47 2.888913e-18 2.118752e-04 nan nan 7.452527e-17 nan
48 3.003445e-18 1.539322e-04 nan nan 7.747985e-17 nan
49 2.997973e-18 1.253356e-04 nan nan 7.733867e-17 nan
50 2.387005e-18 1.003838e-04 nan nan 6.157754e-17 nan
51 2.506225e-18 8.772257e-05 nan nan 6.465307e-17 nan
52 1.603048e-18 8.558241e-05 nan nan 4.135382e-17 nan
53 2.051675e-18 6.947842e-05 nan nan 5.292703e-17 nan
54 2.393372e-18 6.533079e-05 nan nan 6.174181e-17 nan
55 2.607866e-18 5.096677e-05 nan nan 6.727510e-17 nan
56 2.161256e-18 5.363639e-05 nan nan 5.575391e-17 nan
57 2.748648e-18 3.345339e-05 nan nan 7.090684e-17 nan
58 1.778943e-18 3.518813e-05 nan nan 4.589139e-17 nan
59 2.053077e-18 3.217825e-05 nan nan 5.296321e-17 nan
60 1.384364e-18 2.516013e-05 nan nan 3.571243e-17 nan
61 2.223527e-18 2.328013e-05 nan nan 5.736030e-17 nan
62 2.867350e-18 2.023848e-05 nan nan 7.396900e-17 nan
63 2.343126e-18 1.762646e-05 nan nan 6.044560e-17 nan
64 3.565710e-18 1.577169e-05 nan nan 9.198459e-17 nan
65 5.002030e-18 1.198196e-05 nan nan 1.290373e-16 nan
66 3.602493e-18 1.172642e-05 nan nan 9.293347e-17 nan
67 3.670207e-18 8.530954e-06 nan nan 9.468028e-17 nan
68 2.244986e-18 7.350215e-06 nan nan 5.791389e-17 nan
69 2.255650e-18 6.677340e-06 nan nan 5.818898e-17 nan
70 2.139911e-18 4.908461e-06 nan nan 5.520328e-17 nan
71 2.343617e-18 3.867091e-06 nan nan 6.045827e-17 nan
72 2.225473e-18 3.777009e-06 nan nan 5.741050e-17 nan
73 2.748204e-18 3.164943e-06 nan nan 7.089540e-17 nan
74 1.790404e-18 2.302407e-06 nan nan 4.618704e-17 nan
75 1.970222e-18 2.002367e-06 nan nan 5.082581e-17 nan
76 1.945624e-18 1.699539e-06 nan nan 5.019123e-17 nan
77 2.517630e-18 1.440560e-06 nan nan 6.494729e-17 nan
78 1.935108e-18 1.326361e-06 nan nan 4.991997e-17 nan
79 2.535148e-18 1.227822e-06 nan nan 6.539920e-17 nan
80 3.086424e-18 9.284274e-07 nan nan 7.962046e-17 nan
81 3.539520e-18 7.311592e-07 nan nan 9.130897e-17 nan
82 1.889856e-18 5.653972e-07 nan nan 4.875259e-17 nan
83 2.313959e-18 4.860751e-07 nan nan 5.969318e-17 nan
84 1.674221e-18 4.125446e-07 nan nan 4.318987e-17 nan
85 2.169884e-18 3.448373e-07 nan nan 5.597648e-17 nan
86 1.830163e-18 3.177978e-07 nan nan 4.721271e-17 nan
87 2.570888e-18 1.834387e-07 nan nan 6.632118e-17 nan
88 2.555365e-18 1.414715e-07 nan nan 6.592072e-17 nan
89 3.016152e-18 1.335637e-07 nan nan 7.780764e-17 nan
90 1.737147e-18 9.778838e-08 nan nan 4.481315e-17 nan
91 2.209388e-18 8.295937e-08 nan nan 5.699556e-17 nan
92 1.600552e-18 6.683933e-08 nan nan 4.128943e-17 nan
93 2.653887e-18 5.406910e-08 nan nan 6.846231e-17 nan
94 2.173278e-18 4.711325e-08 nan nan 5.606402e-17 nan
95 3.431922e-18 3.234962e-08 nan nan 8.853326e-17 nan
96 2.673587e-18 2.980600e-08 nan nan 6.897049e-17 nan
97 3.756900e-18 2.166106e-08 nan nan 9.691670e-17 nan
98 2.934679e-18 1.680390e-08 nan nan 7.570590e-17 nan
99 2.670894e-18 1.576947e-08 nan nan 6.890103e-17 nan
100 1.816284e-18 1.048862e-08 nan nan 4.685466e-17 nan
101 2.370197e-18 7.079647e-09 nan nan 6.114395e-17 nan
102 2.002535e-18 7.569334e-09 nan nan 5.165938e-17 nan
103 2.476558e-18 5.461663e-09 nan nan 6.388775e-17 nan
104 2.637344e-18 4.276763e-09 nan nan 6.803554e-17 nan
105 2.789236e-18 3.710133e-09 nan nan 7.195390e-17 nan
106 1.819517e-18 2.176206e-09 nan nan 4.693805e-17 nan
107 2.219232e-18 1.720393e-09 nan nan 5.724951e-17 nan
108 1.636476e-18 1.404490e-09 nan nan 4.221616e-17 nan
109 2.373104e-18 1.118554e-09 nan nan 6.121893e-17 nan
110 2.169251e-18 7.360923e-10 nan nan 5.596014e-17 nan
111 3.617445e-18 7.205226e-10 nan nan 9.331919e-17 nan
112 3.031969e-18 4.687318e-10 nan nan 7.821569e-17 nan
113 3.544173e-18 3.909143e-10 nan nan 9.142900e-17 nan
114 2.163316e-18 3.182869e-10 nan nan 5.580705e-17 nan
115 2.460030e-18 2.300502e-10 nan nan 6.346138e-17 nan
116 1.847277e-18 1.675721e-10 nan nan 4.765420e-17 nan
117 2.266896e-18 1.224612e-10 nan nan 5.847911e-17 nan
118 1.829036e-18 9.727792e-11 nan nan 4.718363e-17 nan
119 2.522129e-18 7.216020e-11 nan nan 6.506334e-17 nan
120 2.277085e-18 4.802500e-11 nan nan 5.874194e-17 nan
121 2.453558e-18 3.911645e-11 nan nan 6.329441e-17 nan
122 2.236790e-18 2.773791e-11 nan nan 5.770245e-17 nan
123 2.423545e-18 2.356390e-11 nan nan 6.252018e-17 nan
124 2.414548e-18 1.700291e-11 nan nan 6.228806e-17 nan
125 3.799220e-18 1.239373e-11 nan nan 9.800843e-17 nan
126 3.447612e-18 7.497881e-12 nan nan 8.893801e-17 nan
127 5.405311e-18 5.151627e-12 nan nan 1.394408e-16 nan
128 2.480112e-18 5.067103e-12 nan nan 6.397944e-17 nan


==> data/padnoise/per_qs_N64_Lz4_LGF_2.dat <==
# white-noise pad check, per, LGF_2, N=64, Lz/Lx=4, library qs (exact, 8f33337 + single-panel Gauss-Legendre rule, snapshot 2026-09-24 16:04)
# j dU U res h2Rf dUn resrel
0 1.248683e-16 7.881747e-02 3.890185e-16 9.521350e-03 1.584272e-15 4.085750e-14
1 2.731763e-17 3.873312e-02 2.636545e-16 7.088354e-03 3.465936e-16 3.719544e-14
2 5.328714e-17 2.357280e-02 1.204492e-16 6.054172e-03 6.760828e-16 1.989524e-14
3 3.180990e-17 2.366500e-02 9.561446e-17 6.865983e-03 4.035895e-16 1.392582e-14
4 2.444559e-17 1.377962e-02 6.517942e-17 6.234424e-03 3.101544e-16 1.045476e-14
5 1.809661e-17 1.225018e-02 5.295606e-17 5.583950e-03 2.296015e-16 9.483620e-15
6 1.704543e-17 9.780569e-03 3.761827e-17 6.554407e-03 2.162647e-16 5.739386e-15
7 1.627642e-17 7.311295e-03 3.941753e-17 6.743947e-03 2.065078e-16 5.844874e-15
8 1.591266e-17 8.662441e-03 3.421361e-17 7.056925e-03 2.018925e-16 4.848233e-15
9 1.307655e-17 7.354693e-03 3.629788e-17 6.232696e-03 1.659093e-16 5.823785e-15
10 1.197928e-17 6.803828e-03 2.629712e-17 6.676877e-03 1.519876e-16 3.938537e-15
11 1.134655e-17 6.302412e-03 2.420588e-17 7.276391e-03 1.439599e-16 3.326632e-15
12 1.059051e-17 5.583138e-03 3.317448e-17 6.733617e-03 1.343676e-16 4.926695e-15
13 1.109033e-17 5.258610e-03 2.296984e-17 6.840471e-03 1.407090e-16 3.357933e-15
14 1.085594e-17 6.062986e-03 2.496187e-17 7.286833e-03 1.377353e-16 3.425613e-15
15 1.094585e-17 4.727408e-03 2.317677e-17 6.277536e-03 1.388760e-16 3.692017e-15
16 1.261038e-17 5.061692e-03 3.143115e-17 6.392403e-03 1.599947e-16 4.916954e-15
17 1.094129e-17 4.264499e-03 2.037224e-17 6.240044e-03 1.388181e-16 3.264759e-15
18 9.260038e-18 4.026732e-03 2.731352e-17 6.769961e-03 1.174871e-16 4.034517e-15
19 8.573361e-18 4.512315e-03 1.990798e-17 6.419991e-03 1.087749e-16 3.100935e-15
20 1.033111e-17 3.949080e-03 2.253382e-17 6.024593e-03 1.310764e-16 3.740307e-15
21 8.445222e-18 3.298272e-03 1.904867e-17 6.602490e-03 1.071491e-16 2.885074e-15
22 9.630514e-18 3.828390e-03 2.362184e-17 6.178165e-03 1.221876e-16 3.823439e-15
23 8.089783e-18 3.526396e-03 2.279340e-17 6.640254e-03 1.026395e-16 3.432610e-15
24 8.643152e-18 3.334796e-03 2.628842e-17 6.631314e-03 1.096604e-16 3.964285e-15
25 9.271074e-18 3.273552e-03 1.863410e-17 6.666792e-03 1.176272e-16 2.795062e-15
26 7.635653e-18 3.204130e-03 1.732754e-17 5.803075e-03 9.687767e-17 2.985924e-15
27 9.605701e-18 3.116158e-03 2.246928e-17 6.404084e-03 1.218727e-16 3.508585e-15
28 8.740882e-18 3.229545e-03 2.083082e-17 5.906324e-03 1.109003e-16 3.526867e-15
29 7.802110e-18 2.692356e-03 2.234200e-17 6.587703e-03 9.898960e-17 3.391471e-15
30 7.887565e-18 2.591732e-03 1.852206e-17 6.405007e-03 1.000738e-16 2.891810e-15
31 7.668142e-18 2.714534e-03 1.835576e-17 6.908592e-03 9.728988e-17 2.656947e-15
32 9.097490e-18 2.914509e-03 2.466994e-17 6.980897e-03 1.154248e-16 3.533921e-15
33 8.407435e-18 2.808844e-03 1.956914e-17 8.219432e-03 1.066697e-16 2.380839e-15
34 6.821186e-18 2.435220e-03 1.814556e-17 6.756501e-03 8.654410e-17 2.685645e-15
35 7.368882e-18 2.283571e-03 1.811844e-17 6.677416e-03 9.349301e-17 2.713391e-15
36 8.021699e-18 2.726160e-03 1.815544e-17 8.325261e-03 1.017757e-16 2.180766e-15
37 7.967105e-18 2.144658e-03 1.948282e-17 6.975325e-03 1.010830e-16 2.793106e-15
38 6.433301e-18 2.357330e-03 1.892506e-17 6.529401e-03 8.162279e-17 2.898437e-15
39 8.027862e-18 1.999539e-03 1.781653e-17 7.202242e-03 1.018538e-16 2.473748e-15
40 8.396716e-18 2.054981e-03 2.487601e-17 6.653111e-03 1.065337e-16 3.739005e-15
41 7.147819e-18 1.899164e-03 1.976013e-17 6.647622e-03 9.068826e-17 2.972511e-15
42 7.366383e-18 2.000312e-03 2.041965e-17 6.615703e-03 9.346130e-17 3.086543e-15
43 6.315568e-18 2.107550e-03 2.031667e-17 7.003042e-03 8.012903e-17 2.901121e-15
44 6.825888e-18 1.941839e-03 1.959459e-17 6.351529e-03 8.660375e-17 3.085019e-15
45 5.969193e-18 1.698523e-03 1.649015e-17 7.303200e-03 7.573440e-17 2.257935e-15
46 6.337037e-18 1.839991e-03 1.811079e-17 6.782280e-03 8.040143e-17 2.670311e-15
47 6.418809e-18 2.069442e-03 1.945556e-17 6.541242e-03 8.143892e-17 2.974292e-15
48 7.074762e-18 1.695056e-03 2.738453e-17 5.945148e-03 8.976134e-17 4.606198e-15
49 5.733538e-18 1.664049e-03 1.928301e-17 6.644416e-03 7.274452e-17 2.902138e-15
50 6.163042e-18 1.741338e-03 1.917433e-17 6.723111e-03 7.819386e-17 2.852003e-15
51 5.687496e-18 1.702103e-03 1.590437e-17 6.579806e-03 7.216035e-17 2.417149e-15
52 7.310237e-18 1.524863e-03 1.767033e-17 6.319245e-03 9.274894e-17 2.796273e-15
53 5.873566e-18 1.658274e-03 1.998433e-17 6.459712e-03 7.452112e-17 3.093688e-15
54 5.794136e-18 1.492356e-03 1.738615e-17 6.133094e-03 7.351335e-17 2.834808e-15
55 5.700172e-18 1.589271e-03 1.621997e-17 7.498957e-03 7.232118e-17 2.162963e-15
56 6.121849e-18 1.684824e-03 2.552537e-17 6.784572e-03 7.767122e-17 3.762267e-15
57 6.679376e-18 1.669437e-03 2.167367e-17 7.058540e-03 8.474487e-17 3.070560e-15
58 5.140032e-18 1.396899e-03 1.755661e-17 6.608705e-03 6.521438e-17 2.656588e-15
59 5.089101e-18 1.409866e-03 2.070349e-17 6.555885e-03 6.456818e-17 3.158001e-15
60 5.646391e-18 1.282077e-03 1.863863e-17 6.204042e-03 7.163883e-17 3.004272e-15
61 5.742612e-18 1.391498e-03 1.966882e-17 6.603749e-03 7.285964e-17 2.978433e-15
62 5.580908e-18 1.317165e-03 2.145642e-17 6.128769e-03 7.080801e-17 3.500935e-15
63 5.059818e-18 1.371919e-03 2.324497e-17 6.032487e-03 6.419666e-17 3.853298e-15
64 1.032277e-17 1.335103e-03 3.954982e-17 6.506909e-03 1.309706e-16 6.078127e-15
65 6.770849e-18 1.372866e-03 3.157799e-17 6.400080e-03 8.590543e-17 4.933998e-15
66 5.679033e-18 1.332864e-03 2.379503e-17 6.310645e-03 7.205297e-17 3.770618e-15
67 6.402408e-18 1.287329e-03 2.716325e-17 6.947508e-03 8.123083e-17 3.909784e-15
68 6.280986e-18 1.292333e-03 2.039444e-17 6.596754e-03 7.969028e-17 3.091588e-15
69 5.124286e-18 1.195494e-03 2.000451e-17 6.562242e-03 6.501459e-17 3.048426e-15
70 5.087720e-18 1.538376e-03 1.847810e-17 7.138782e-03 6.455066e-17 2.588410e-15
71 5.171993e-18 1.182693e-03 1.762203e-17 6.326765e-03 6.561988e-17 2.785315e-15
72 6.054244e-18 1.111535e-03 2.622789e-17 6.833753e-03 7.681349e-17 3.837991e-15
73 4.739899e-18 1.227164e-03 2.054176e-17 6.860175e-03 6.013767e-17 2.994350e-15
74 5.916769e-18 1.186164e-03 2.156986e-17 6.546335e-03 7.506926e-17 3.294952e-15
75 4.729196e-18 1.241224e-03 1.993220e-17 6.658975e-03 6.000188e-17 2.993283e-15
76 5.129710e-18 1.231680e-03 1.820758e-17 6.620571e-03 6.508341e-17 2.750152e-15
77 5.213308e-18 1.037002e-03 1.809022e-17 6.005200e-03 6.614407e-17 3.012427e-15
78 5.433382e-18 1.086376e-03 2.146550e-17 6.265867e-03 6.893626e-17 3.425783e-15
79 4.767292e-18 1.131183e-03 2.052687e-17 6.669133e-03 6.048523e-17 3.077892e-15
80 6.973441e-18 1.117753e-03 2.745045e-17 6.161844e-03 8.847583e-17 4.454908e-15
81 4.614694e-18 1.213341e-03 2.318823e-17 6.132602e-03 5.854913e-17 3.781141e-15
82 5.383191e-18 1.122480e-03 1.984062e-17 6.817337e-03 6.829947e-17 2.910318e-15
83 4.872416e-18 1.141115e-03 1.941790e-17 7.090871e-03 6.181898e-17 2.738436e-15
84 5.324512e-18 1.113020e-03 2.283790e-17 6.301505e-03 6.755498e-17 3.624198e-15
85 4.185869e-18 1.071674e-03 2.354922e-17 6.147458e-03 5.310839e-17 3.830724e-15
86 4.967702e-18 1.138275e-03 2.152581e-17 6.452458e-03 6.302793e-17 3.336064e-15
87 4.689793e-18 1.143163e-03 2.136177e-17 6.242184e-03 5.950195e-17 3.422163e-15
88 5.739534e-18 1.111435e-03 3.057185e-17 6.716368e-03 7.282059e-17 4.551842e-15
89 4.575378e-18 1.268244e-03 2.839585e-17 7.962599e-03 5.805031e-17 3.566153e-15
90 4.657422e-18 1.069745e-03 1.989295e-17 6.780610e-03 5.909124e-17 2.933799e-15
91 5.408219e-18 1.044836e-03 1.792845e-17 6.857811e-03 6.861700e-17 2.614311e-15
92 3.829533e-18 1.042084e-03 2.204897e-17 6.503173e-03 4.858736e-17 3.390494e-15
93 5.306213e-18 1.094192e-03 2.143731e-17 5.810955e-03 6.732281e-17 3.689120e-15
94 3.867041e-18 1.102896e-03 2.075268e-17 6.309672e-03 4.906324e-17 3.289026e-15
95 4.953937e-18 9.497014e-04 2.694247e-17 6.265565e-03 6.285329e-17 4.300087e-15
96 7.747023e-18 1.005332e-03 3.484793e-17 6.877772e-03 9.829069e-17 5.066747e-15
97 5.013600e-18 9.449168e-04 3.241943e-17 6.385113e-03 6.361027e-17 5.077347e-15
98 4.383902e-18 9.665304e-04 2.845506e-17 6.706144e-03 5.562095e-17 4.243132e-15
99 4.705094e-18 1.003347e-03 2.159317e-17 7.029227e-03 5.969608e-17 3.071913e-15
100 4.665746e-18 9.236838e-04 2.310566e-17 6.395196e-03 5.919685e-17 3.612972e-15
101 4.659076e-18 9.961003e-04 2.145406e-17 6.540970e-03 5.911223e-17 3.279952e-15
102 4.560987e-18 9.383605e-04 2.519211e-17 6.520050e-03 5.786772e-17 3.863791e-15
103 4.687572e-18 9.504476e-04 2.398552e-17 6.329259e-03 5.947377e-17 3.789625e-15
104 5.755665e-18 1.028791e-03 3.885809e-17 7.127347e-03 7.302524e-17 5.451971e-15
105 4.567592e-18 1.047378e-03 2.689114e-17 6.751039e-03 5.795152e-17 3.983260e-15
106 4.097215e-18 1.002928e-03 2.684875e-17 6.212434e-03 5.198359e-17 4.321776e-15
107 4.927481e-18 9.352952e-04 2.461409e-17 6.457595e-03 6.251763e-17 3.811650e-15
108 4.179659e-18 8.912716e-04 2.432653e-17 6.502639e-03 5.302961e-17 3.741025e-15
109 4.327445e-18 9.180613e-04 2.348051e-17 6.465762e-03 5.490464e-17 3.631514e-15
110 4.380646e-18 1.047465e-03 2.098961e-17 6.989478e-03 5.557963e-17 3.003030e-15
111 4.312962e-18 9.064712e-04 2.283026e-17 6.480722e-03 5.472089e-17 3.522796e-15
112 6.266559e-18 9.742636e-04 3.197210e-17 6.892738e-03 7.950724e-17 4.638520e-15
113 4.547724e-18 8.993995e-04 2.520358e-17 6.410434e-03 5.769944e-17 3.931649e-15
114 4.807636e-18 1.012511e-03 2.038902e-17 6.371846e-03 6.099708e-17 3.199862e-15
115 4.464706e-18 9.304683e-04 2.227064e-17 6.644688e-03 5.664615e-17 3.351645e-15
116 3.778532e-18 8.543213e-04 1.837674e-17 5.980062e-03 4.794028e-17 3.073001e-15
117 4.070290e-18 9.262254e-04 2.200267e-17 6.500645e-03 5.164198e-17 3.384689e-15
118 4.011705e-18 9.928775e-04 2.131591e-17 6.370068e-03 5.089868e-17 3.346262e-15
119 3.795184e-18 9.376560e-04 2.290420e-17 6.219406e-03 4.815156e-17 3.682698e-15
120 5.135736e-18 9.397429e-04 3.403336e-17 6.446587e-03 6.515987e-17 5.279283e-15
121 4.855637e-18 8.630349e-04 2.470901e-17 6.192098e-03 6.160611e-17 3.990410e-15
122 4.401391e-18 9.555096e-04 2.356213e-17 6.408150e-03 5.584283e-17 3.676901e-15
123 4.048252e-18 9.816375e-04 2.432668e-17 6.965138e-03 5.136237e-17 3.492634e-15
124 4.515823e-18 9.448208e-04 2.812561e-17 6.627754e-03 5.729469e-17 4.243611e-15
125 7.163863e-18 1.043766e-03 4.383593e-17 7.398001e-03 9.089182e-17 5.925375e-15
126 5.981415e-18 9.264365e-04 4.321259e-17 6.309693e-03 7.588946e-17 6.848604e-15
127 8.311023e-18 1.002581e-03 6.015025e-17 6.839383e-03 1.054465e-16 8.794690e-15
128 1.618172e-17 1.275400e-03 9.223850e-17 9.730468e-03 2.053062e-16 9.479349e-15


==> data/padnoise/per_qs_N64_Lz4_MEHR_6F.dat <==
# white-noise pad check, per, MEHR_6F, N=64, Lz/Lx=4, library qs (exact, 8f33337 + single-panel Gauss-Legendre rule, snapshot 2026-09-24 16:04)
# j dU U res h2Rf dUn resrel
0 1.115093e-16 7.848969e-02 7.989285e-15 5.857549e-03 1.420688e-15 1.363930e-12
1 2.604903e-17 3.852975e-02 1.671446e-16 5.041056e-03 3.318784e-16 3.315666e-14
2 3.851677e-17 2.334033e-02 1.003840e-16 4.052941e-03 4.907239e-16 2.476817e-14
3 3.177160e-17 2.345499e-02 8.213470e-17 4.816721e-03 4.047870e-16 1.705199e-14
4 2.515429e-17 1.367297e-02 5.827845e-17 4.182547e-03 3.204789e-16 1.393372e-14
5 1.947586e-17 1.199488e-02 4.196937e-17 4.137027e-03 2.481327e-16 1.014482e-14
6 1.425034e-17 9.538477e-03 2.681201e-17 4.432407e-03 1.815569e-16 6.049087e-15
7 1.502108e-17 7.132145e-03 3.707261e-17 4.418555e-03 1.913765e-16 8.390211e-15
8 1.616400e-17 8.528176e-03 3.155493e-17 4.292708e-03 2.059379e-16 7.350821e-15
9 1.184205e-17 7.156648e-03 1.896783e-17 4.369375e-03 1.508740e-16 4.341087e-15
10 1.271034e-17 6.495701e-03 2.349586e-17 4.534968e-03 1.619365e-16 5.181041e-15
11 1.048869e-17 6.058927e-03 2.156436e-17 5.097123e-03 1.336314e-16 4.230692e-15
12 9.141245e-18 5.432973e-03 1.958812e-17 4.412999e-03 1.164643e-16 4.438731e-15
13 1.056199e-17 5.008146e-03 3.282400e-17 4.519429e-03 1.345653e-16 7.262864e-15
14 9.599765e-18 5.733732e-03 1.487287e-17 5.455734e-03 1.223061e-16 2.726098e-15
15 9.103502e-18 4.496481e-03 2.073264e-17 4.251510e-03 1.159834e-16 4.876536e-15
16 9.251975e-18 4.827409e-03 2.831125e-17 4.435793e-03 1.178750e-16 6.382455e-15
17 1.019426e-17 4.146653e-03 1.419556e-17 4.175541e-03 1.298803e-16 3.399695e-15
18 8.991958e-18 3.812468e-03 1.345793e-17 4.576625e-03 1.145623e-16 2.940579e-15
19 9.510754e-18 4.214065e-03 1.251534e-17 4.360808e-03 1.211720e-16 2.869960e-15
20 8.369964e-18 3.633476e-03 1.407154e-17 4.259749e-03 1.066377e-16 3.303373e-15
21 7.629749e-18 3.134003e-03 1.565549e-17 4.172971e-03 9.720702e-17 3.751642e-15
22 7.372889e-18 3.600856e-03 1.863498e-17 4.354129e-03 9.393450e-17 4.279841e-15
23 7.812519e-18 3.210657e-03 1.380187e-17 4.731587e-03 9.953562e-17 2.916964e-15
24 8.042875e-18 3.107105e-03 1.640029e-17 4.335705e-03 1.024705e-16 3.782613e-15
25 7.882877e-18 2.985207e-03 1.709624e-17 4.601083e-03 1.004320e-16 3.715699e-15
26 6.383929e-18 2.930545e-03 1.333036e-17 3.896112e-03 8.133462e-17 3.421453e-15
27 7.308160e-18 2.824714e-03 1.225330e-17 4.286496e-03 9.310981e-17 2.858582e-15
28 6.285587e-18 3.003498e-03 1.426452e-17 3.956166e-03 8.008169e-17 3.605641e-15
29 6.220074e-18 2.513615e-03 1.236199e-17 4.262351e-03 7.924703e-17 2.900276e-15
30 7.469779e-18 2.333222e-03 1.307106e-17 4.402907e-03 9.516892e-17 2.968734e-15
31 5.964609e-18 2.482213e-03 1.312730e-17 4.533450e-03 7.599226e-17 2.895653e-15
32 8.358473e-18 2.595156e-03 1.743837e-17 4.793992e-03 1.064914e-16 3.637547e-15
33 6.111672e-18 2.487047e-03 1.607712e-17 5.243811e-03 7.786592e-17 3.065924e-15
34 6.572345e-18 2.201745e-03 1.356381e-17 4.475933e-03 8.373514e-17 3.030387e-15
35 6.067685e-18 2.032328e-03 1.364667e-17 4.402721e-03 7.730550e-17 3.099598e-15
36 5.593641e-18 2.323275e-03 1.312037e-17 5.604687e-03 7.126594e-17 2.340963e-15
37 6.317512e-18 1.887558e-03 1.200946e-17 4.505328e-03 8.048844e-17 2.665613e-15
38 5.761478e-18 2.068608e-03 1.287202e-17 4.274332e-03 7.340427e-17 3.011470e-15
39 5.507781e-18 1.694079e-03 1.126652e-17 4.496924e-03 7.017204e-17 2.505383e-15
40 6.625302e-18 1.786659e-03 1.761653e-17 4.051826e-03 8.440984e-17 4.347801e-15
41 5.686803e-18 1.654892e-03 1.278458e-17 4.030924e-03 7.245287e-17 3.171624e-15
42 6.692513e-18 1.745274e-03 1.198804e-17 3.999921e-03 8.526615e-17 2.997070e-15
43 5.187631e-18 1.838938e-03 1.158916e-17 4.415297e-03 6.609316e-17 2.624775e-15
44 4.901818e-18 1.669591e-03 1.218518e-17 4.053022e-03 6.245175e-17 3.006443e-15
45 5.185786e-18 1.469123e-03 9.829182e-18 3.860810e-03 6.606965e-17 2.545886e-15
46 5.619804e-18 1.531317e-03 1.270068e-17 4.302513e-03 7.159927e-17 2.951921e-15
47 4.811709e-18 1.784382e-03 1.085816e-17 4.272635e-03 6.130371e-17 2.541326e-15
48 6.888980e-18 1.406965e-03 1.965684e-17 3.689266e-03 8.776924e-17 5.328117e-15
49 4.858305e-18 1.463793e-03 1.301867e-17 3.956195e-03 6.189737e-17 3.290705e-15
50 5.238116e-18 1.429601e-03 1.183170e-17 4.154704e-03 6.673636e-17 2.847783e-15
51 4.886160e-18 1.416795e-03 1.266390e-17 4.170556e-03 6.225225e-17 3.036500e-15
52 5.021327e-18 1.292408e-03 1.089261e-17 3.904449e-03 6.397435e-17 2.789795e-15
53 4.623943e-18 1.382472e-03 1.238323e-17 4.098847e-03 5.891147e-17 3.021150e-15
54 5.594333e-18 1.254496e-03 1.400516e-17 3.641502e-03 7.127476e-17 3.845985e-15
55 4.740963e-18 1.318077e-03 1.055885e-17 4.204126e-03 6.040237e-17 2.511544e-15
56 6.154569e-18 1.381004e-03 1.432786e-17 4.231154e-03 7.841245e-17 3.386277e-15
57 4.599109e-18 1.358409e-03 1.219474e-17 4.371956e-03 5.859508e-17 2.789309e-15
58 4.086213e-18 1.162453e-03 1.182579e-17 3.849097e-03 5.206051e-17 3.072354e-15
59 4.255486e-18 1.127125e-03 1.210289e-17 3.883678e-03 5.421714e-17 3.116347e-15
60 4.465385e-18 1.024874e-03 1.209542e-17 3.572232e-03 5.689136e-17 3.385955e-15
61 5.101965e-18 1.114263e-03 1.324031e-17 3.831233e-03 6.500172e-17 3.455887e-15
62 4.197156e-18 1.065765e-03 1.168291e-17 3.551309e-03 5.347398e-17 3.289746e-15
63 4.909838e-18 1.129773e-03 1.323923e-17 3.608621e-03 6.255392e-17 3.668777e-15
64 1.086245e-17 1.070962e-03 2.809679e-17 3.681895e-03 1.383934e-16 7.631067e-15
65 7.349327e-18 1.104780e-03 2.119087e-17 3.786212e-03 9.363430e-17 5.596852e-15
66 4.907740e-18 1.044893e-03 1.370729e-17 3.717357e-03 6.252719e-17 3.687375e-15
67 4.735611e-18 1.040589e-03 1.719093e-17 3.702701e-03 6.033418e-17 4.642810e-15
68 5.218741e-18 1.046942e-03 1.243130e-17 3.696314e-03 6.648951e-17 3.363162e-15
69 4.301416e-18 9.468163e-04 1.087784e-17 3.498110e-03 5.480231e-17 3.109633e-15
70 4.403024e-18 1.208283e-03 1.179459e-17 4.313776e-03 5.609685e-17 2.734168e-15
71 4.375515e-18 9.233578e-04 1.049519e-17 3.517849e-03 5.574637e-17 2.983411e-15
72 5.909637e-18 8.416215e-04 1.638449e-17 3.548785e-03 7.529189e-17 4.616928e-15
73 4.287991e-18 9.569532e-04 1.100841e-17 3.616046e-03 5.463126e-17 3.044321e-15
74 3.746118e-18 9.106585e-04 1.171508e-17 3.548911e-03 4.772751e-17 3.301036e-15
75 3.816604e-18 9.724829e-04 9.400950e-18 3.575661e-03 4.862555e-17 2.629150e-15
76 3.880702e-18 9.485124e-04 1.037405e-17 3.547487e-03 4.944219e-17 2.924338e-15
77 3.854243e-18 7.858168e-04 1.121002e-17 3.193163e-03 4.910509e-17 3.510632e-15
78 3.807467e-18 8.244423e-04 1.125100e-17 3.395968e-03 4.850914e-17 3.313046e-15
79 3.749933e-18 8.657568e-04 1.192181e-17 3.460015e-03 4.777613e-17 3.445596e-15
80 6.787760e-18 8.293846e-04 1.806639e-17 3.352477e-03 8.647964e-17 5.388967e-15
81 3.935975e-18 9.105283e-04 1.558962e-17 3.477105e-03 5.014640e-17 4.483507e-15
82 3.358034e-18 8.413319e-04 1.328971e-17 3.592483e-03 4.278313e-17 3.699310e-15
83 3.377699e-18 8.448582e-04 1.185142e-17 3.721183e-03 4.303366e-17 3.184853e-15
84 3.441106e-18 8.110509e-04 1.115733e-17 3.407749e-03 4.384150e-17 3.274107e-15
85 3.698875e-18 7.894924e-04 1.202332e-17 3.188752e-03 4.712561e-17 3.770541e-15
86 3.132228e-18 8.312507e-04 1.148934e-17 3.499080e-03 3.990624e-17 3.283532e-15
87 3.803524e-18 8.419132e-04 1.131807e-17 3.474163e-03 4.845890e-17 3.257784e-15
88 5.071416e-18 7.963370e-04 1.559872e-17 3.481223e-03 6.461252e-17 4.480815e-15
89 3.619668e-18 9.024389e-04 1.995653e-17 4.046225e-03 4.611648e-17 4.932135e-15
90 3.170944e-18 7.587188e-04 1.197582e-17 3.405728e-03 4.039950e-17 3.516375e-15
91 3.481899e-18 7.545375e-04 1.428823e-17 3.395543e-03 4.436123e-17 4.207938e-15
92 3.300447e-18 7.253441e-04 1.022441e-17 3.242551e-03 4.204943e-17 3.153198e-15
93 3.707757e-18 7.732837e-04 1.260058e-17 3.161560e-03 4.723878e-17 3.985557e-15
94 3.026039e-18 7.658115e-04 1.409140e-17 3.229429e-03 3.855333e-17 4.363434e-15
95 4.061730e-18 6.754064e-04 1.718558e-17 3.067487e-03 5.174859e-17 5.602496e-15
96 7.333544e-18 7.033352e-04 2.272005e-17 3.263013e-03 9.343322e-17 6.962906e-15
97 4.800911e-18 6.565077e-04 2.719144e-17 3.104889e-03 6.116613e-17 8.757622e-15
98 3.970532e-18 6.624182e-04 1.513509e-17 3.142071e-03 5.058667e-17 4.816915e-15
99 3.532470e-18 6.936428e-04 1.228259e-17 3.306348e-03 4.500553e-17 3.714852e-15
100 3.034740e-18 6.317953e-04 1.168465e-17 2.857293e-03 3.866419e-17 4.089412e-15
101 3.007211e-18 6.761727e-04 1.254908e-17 3.108229e-03 3.831346e-17 4.037372e-15
102 3.838538e-18 6.377340e-04 1.437865e-17 3.022754e-03 4.890500e-17 4.756805e-15
103 3.376712e-18 6.438844e-04 1.528139e-17 2.911569e-03 4.302110e-17 5.248506e-15
104 5.479842e-18 6.928139e-04 1.876595e-17 3.325824e-03 6.981607e-17 5.642498e-15
105 3.373007e-18 7.094648e-04 1.675606e-17 3.284465e-03 4.297389e-17 5.101610e-15
106 3.056225e-18 6.725602e-04 1.369889e-17 3.072649e-03 3.893792e-17 4.458332e-15
107 3.088581e-18 6.281227e-04 1.072656e-17 3.015815e-03 3.935015e-17 3.556770e-15
108 3.276255e-18 5.868939e-04 1.022111e-17 2.919043e-03 4.174121e-17 3.501527e-15
109 3.263625e-18 6.139733e-04 1.130062e-17 2.927862e-03 4.158030e-17 3.859683e-15
110 3.069216e-18 6.955718e-04 1.219833e-17 3.252477e-03 3.910343e-17 3.750474e-15
111 3.487552e-18 5.968077e-04 1.335533e-17 2.923090e-03 4.443326e-17 4.568909e-15
112 8.093607e-18 6.437768e-04 2.077319e-17 3.156339e-03 1.031168e-16 6.581418e-15
113 4.205688e-18 5.897694e-04 1.505733e-17 2.872060e-03 5.358268e-17 5.242692e-15
114 3.178436e-18 6.596021e-04 1.209473e-17 3.089462e-03 4.049495e-17 3.914833e-15
115 3.166220e-18 6.037700e-04 1.267866e-17 2.906905e-03 4.033932e-17 4.361565e-15
116 4.236023e-18 5.602291e-04 1.190462e-17 2.738407e-03 5.396917e-17 4.347281e-15
117 2.868018e-18 6.019999e-04 1.122669e-17 2.953444e-03 3.654006e-17 3.801221e-15
118 3.239515e-18 6.491862e-04 1.195878e-17 3.036209e-03 4.127313e-17 3.938720e-15
119 2.943996e-18 6.134071e-04 1.466244e-17 2.932411e-03 3.750806e-17 5.000131e-15
120 5.065480e-18 6.151726e-04 1.808881e-17 2.992716e-03 6.453689e-17 6.044278e-15
121 3.209904e-18 5.558551e-04 1.575423e-17 2.737490e-03 4.089587e-17 5.754990e-15
122 3.624933e-18 6.145839e-04 1.567083e-17 2.980940e-03 4.618356e-17 5.257009e-15
123 3.354159e-18 6.313275e-04 1.230927e-17 3.130377e-03 4.273375e-17 3.932201e-15
124 3.885787e-18 6.049951e-04 1.346579e-17 2.986228e-03 4.950697e-17 4.509298e-15
125 6.171439e-18 6.830029e-04 2.452568e-17 3.384265e-03 7.862739e-17 7.246973e-15
126 5.512919e-18 6.026275e-04 2.874268e-17 2.861992e-03 7.023749e-17 1.004289e-14
127 8.564054e-18 6.470462e-04 3.641048e-17 3.156629e-03 1.091106e-16 1.153461e-14
128 2.181279e-17 8.179342e-04 4.413071e-17 4.176203e-03 2.779065e-16 1.056719e-14


==> data/padnoise/per_samp_N64_Lz4_HEJ_4.dat <==
# white-noise pad check, per, HEJ_4, N=64, Lz/Lx=4, library samp (sampled symbol on k_z != 0, exact k_z = 0 plane: 8f33337 built with -DFLUPS_SAMPLED_SYMBOL)
# j dU U res h2Rf dUn resrel
0 3.949206e-17 3.876421e-02 nan nan 1.018776e-15 nan
1 2.925105e-03 3.849466e-02 nan nan 7.545892e-02 nan
2 5.134847e-04 2.263562e-02 nan nan 1.324636e-02 nan
3 6.069240e-05 2.255649e-02 nan nan 1.565681e-03 nan
4 6.913606e-06 1.300894e-02 nan nan 1.783502e-04 nan
5 1.089892e-06 1.095609e-02 nan nan 2.811594e-05 nan
6 1.405150e-07 8.529799e-03 nan nan 3.624865e-06 nan
7 3.395604e-08 6.207820e-03 nan nan 8.759636e-07 nan
8 5.224977e-09 7.627208e-03 nan nan 1.347887e-07 nan
9 1.434346e-09 6.184189e-03 nan nan 3.700181e-08 nan
10 1.812960e-10 5.539548e-03 nan nan 4.676891e-09 nan
11 4.567351e-11 5.309994e-03 nan nan 1.178239e-09 nan
12 5.448319e-12 4.603296e-03 nan nan 1.405502e-10 nan
13 1.318346e-12 4.132704e-03 nan nan 3.400937e-11 nan
14 2.321064e-13 4.296243e-03 nan nan 5.987646e-12 nan
15 7.909229e-14 3.321971e-03 nan nan 2.040343e-12 nan
16 8.038603e-14 3.260010e-03 nan nan 2.073718e-12 nan
17 6.452128e-14 2.948393e-03 nan nan 1.664455e-12 nan
18 6.256084e-14 2.646193e-03 nan nan 1.613881e-12 nan
19 5.653662e-14 2.505978e-03 nan nan 1.458475e-12 nan
20 5.930199e-14 2.381993e-03 nan nan 1.529813e-12 nan
21 4.404249e-14 1.941977e-03 nan nan 1.136164e-12 nan
22 6.532814e-14 2.052359e-03 nan nan 1.685269e-12 nan
23 6.732055e-14 1.681657e-03 nan nan 1.736667e-12 nan
24 4.199223e-14 1.555575e-03 nan nan 1.083273e-12 nan
25 4.128530e-14 1.321591e-03 nan nan 1.065036e-12 nan
26 3.737564e-14 1.474043e-03 nan nan 9.641791e-13 nan
27 3.816252e-14 1.254313e-03 nan nan 9.844782e-13 nan
28 3.766506e-14 1.480401e-03 nan nan 9.716452e-13 nan
29 3.443255e-14 9.035740e-04 nan nan 8.882562e-13 nan
30 2.821984e-14 9.191992e-04 nan nan 7.279869e-13 nan
31 3.198551e-14 8.879395e-04 nan nan 8.251300e-13 nan
32 2.563586e-14 7.141834e-04 nan nan 6.613280e-13 nan
33 2.741100e-14 7.519935e-04 nan nan 7.071214e-13 nan
34 2.160413e-14 6.710344e-04 nan nan 5.573217e-13 nan
35 1.928763e-14 5.700754e-04 nan nan 4.975628e-13 nan
36 2.029385e-14 4.998432e-04 nan nan 5.235202e-13 nan
37 2.119612e-14 5.003002e-04 nan nan 5.467962e-13 nan
38 1.813786e-14 3.950413e-04 nan nan 4.679022e-13 nan
39 1.752512e-14 3.328535e-04 nan nan 4.520955e-13 nan
40 1.514131e-14 3.584730e-04 nan nan 3.906002e-13 nan
41 1.388820e-14 2.906991e-04 nan nan 3.582737e-13 nan
42 9.858030e-15 3.146908e-04 nan nan 2.543075e-13 nan
43 1.168086e-14 2.328882e-04 nan nan 3.013309e-13 nan
44 1.030987e-14 2.064654e-04 nan nan 2.659636e-13 nan
45 9.981164e-15 1.811083e-04 nan nan 2.574840e-13 nan
46 8.192711e-15 1.776469e-04 nan nan 2.113473e-13 nan
47 7.281333e-15 2.118752e-04 nan nan 1.878365e-13 nan
48 4.647626e-15 1.539322e-04 nan nan 1.198948e-13 nan
49 4.670974e-15 1.253356e-04 nan nan 1.204971e-13 nan
50 3.482835e-15 1.003838e-04 nan nan 8.984665e-14 nan
51 4.204489e-15 8.772257e-05 nan nan 1.084632e-13 nan
52 3.771718e-15 8.558241e-05 nan nan 9.729896e-14 nan
53 3.375535e-15 6.947842e-05 nan nan 8.707865e-14 nan
54 2.826951e-15 6.533079e-05 nan nan 7.292684e-14 nan
55 2.331229e-15 5.096677e-05 nan nan 6.013868e-14 nan
56 1.908803e-15 5.363639e-05 nan nan 4.924138e-14 nan
57 2.065060e-15 3.345339e-05 nan nan 5.327234e-14 nan
58 1.705323e-15 3.518813e-05 nan nan 4.399219e-14 nan
59 1.331684e-15 3.217825e-05 nan nan 3.435345e-14 nan
60 1.143814e-15 2.516013e-05 nan nan 2.950696e-14 nan
61 1.064134e-15 2.328013e-05 nan nan 2.745145e-14 nan
62 1.067250e-15 2.023848e-05 nan nan 2.753183e-14 nan
63 8.106012e-16 1.762646e-05 nan nan 2.091107e-14 nan
64 7.204299e-16 1.577169e-05 nan nan 1.858492e-14 nan
65 5.460938e-16 1.198196e-05 nan nan 1.408758e-14 nan
66 5.204482e-16 1.172642e-05 nan nan 1.342600e-14 nan
67 4.594081e-16 8.530954e-06 nan nan 1.185135e-14 nan
68 2.997009e-16 7.350215e-06 nan nan 7.731382e-15 nan
69 2.799009e-16 6.677340e-06 nan nan 7.220601e-15 nan
70 2.358661e-16 4.908461e-06 nan nan 6.084637e-15 nan
71 2.296637e-16 3.867091e-06 nan nan 5.924633e-15 nan
72 1.845639e-16 3.777009e-06 nan nan 4.761194e-15 nan
73 1.254090e-16 3.164943e-06 nan nan 3.235174e-15 nan
74 1.200354e-16 2.302407e-06 nan nan 3.096552e-15 nan
75 7.846921e-17 2.002367e-06 nan nan 2.024270e-15 nan
76 8.736992e-17 1.699539e-06 nan nan 2.253881e-15 nan
77 7.761502e-17 1.440560e-06 nan nan 2.002234e-15 nan
78 5.185412e-17 1.326361e-06 nan nan 1.337680e-15 nan
79 4.139172e-17 1.227822e-06 nan nan 1.067782e-15 nan
80 3.651701e-17 9.284274e-07 nan nan 9.420290e-16 nan
81 3.420765e-17 7.311592e-07 nan nan 8.824545e-16 nan
82 2.795969e-17 5.653972e-07 nan nan 7.212758e-16 nan
83 2.437441e-17 4.860751e-07 nan nan 6.287865e-16 nan
84 1.793216e-17 4.125446e-07 nan nan 4.625959e-16 nan
85 1.633588e-17 3.448373e-07 nan nan 4.214166e-16 nan
86 1.323509e-17 3.177978e-07 nan nan 3.414256e-16 nan
87 1.012485e-17 1.834387e-07 nan nan 2.611907e-16 nan
88 7.839403e-18 1.414715e-07 nan nan 2.022330e-16 nan
89 7.607803e-18 1.335637e-07 nan nan 1.962584e-16 nan
90 6.314437e-18 9.778838e-08 nan nan 1.628935e-16 nan
91 4.822780e-18 8.295937e-08 nan nan 1.244132e-16 nan
92 3.082994e-18 6.683933e-08 nan nan 7.953196e-17 nan
93 3.301272e-18 5.406910e-08 nan nan 8.516288e-17 nan
94 2.584005e-18 4.711325e-08 nan nan 6.665955e-17 nan
95 3.767390e-18 3.234962e-08 nan nan 9.718732e-17 nan
96 3.816707e-18 2.980600e-08 nan nan 9.845956e-17 nan
97 4.163259e-18 2.166106e-08 nan nan 1.073995e-16 nan
98 2.322566e-18 1.680390e-08 nan nan 5.991521e-17 nan
99 2.637171e-18 1.576947e-08 nan nan 6.803109e-17 nan
100 1.858653e-18 1.048862e-08 nan nan 4.794766e-17 nan
101 2.508559e-18 7.079647e-09 nan nan 6.471328e-17 nan
102 2.180035e-18 7.569334e-09 nan nan 5.623834e-17 nan
103 2.829039e-18 5.461663e-09 nan nan 7.298069e-17 nan
104 2.478278e-18 4.276763e-09 nan nan 6.393211e-17 nan
105 2.491897e-18 3.710133e-09 nan nan 6.428344e-17 nan
106 2.049023e-18 2.176206e-09 nan nan 5.285862e-17 nan
107 2.003488e-18 1.720393e-09 nan nan 5.168397e-17 nan
108 1.559700e-18 1.404490e-09 nan nan 4.023557e-17 nan
109 2.351195e-18 1.118554e-09 nan nan 6.065375e-17 nan
110 1.922892e-18 7.360923e-10 nan nan 4.960483e-17 nan
111 3.002213e-18 7.205226e-10 nan nan 7.744805e-17 nan
112 3.231899e-18 4.687318e-10 nan nan 8.337327e-17 nan
113 3.318389e-18 3.909143e-10 nan nan 8.560445e-17 nan
114 2.177893e-18 3.182869e-10 nan nan 5.618308e-17 nan
115 2.596667e-18 2.300502e-10 nan nan 6.698619e-17 nan
116 1.527465e-18 1.675721e-10 nan nan 3.940400e-17 nan
117 2.161732e-18 1.224612e-10 nan nan 5.576619e-17 nan
118 2.129792e-18 9.727792e-11 nan nan 5.494222e-17 nan
119 2.865134e-18 7.216020e-11 nan nan 7.391184e-17 nan
120 2.277010e-18 4.802500e-11 nan nan 5.874001e-17 nan
121 2.869227e-18 3.911645e-11 nan nan 7.401743e-17 nan
122 2.455076e-18 2.773791e-11 nan nan 6.333356e-17 nan
123 2.256141e-18 2.356390e-11 nan nan 5.820166e-17 nan
124 2.547454e-18 1.700291e-11 nan nan 6.571664e-17 nan
125 4.093266e-18 1.239373e-11 nan nan 1.055939e-16 nan
126 4.356438e-18 7.497881e-12 nan nan 1.123830e-16 nan
127 8.325390e-18 5.151629e-12 nan nan 2.147700e-16 nan
128 2.581756e-18 5.067103e-12 nan nan 6.660155e-17 nan


==> data/padnoise/per_samp_N64_Lz4_LGF_2.dat <==
# white-noise pad check, per, LGF_2, N=64, Lz/Lx=4, library samp (sampled symbol on k_z != 0, exact k_z = 0 plane: 8f33337 built with -DFLUPS_SAMPLED_SYMBOL)
# j dU U res h2Rf dUn resrel
0 1.251491e-16 7.881747e-02 3.923287e-16 9.521350e-03 1.587835e-15 4.120516e-14
1 2.925371e-03 3.962390e-02 5.566525e-17 7.088354e-03 3.711577e-02 7.853057e-15
2 5.137193e-04 2.355357e-02 3.980933e-17 6.054172e-03 6.517835e-03 6.575521e-15
3 6.082696e-05 2.366160e-02 3.267459e-17 6.865983e-03 7.717447e-04 4.758910e-15
4 6.946073e-06 1.378066e-02 2.199669e-17 6.234424e-03 8.812860e-05 3.528263e-15
5 1.100538e-06 1.225026e-02 1.894224e-17 5.583950e-03 1.396312e-05 3.392266e-15
6 1.427630e-07 9.780551e-03 1.578483e-17 6.554407e-03 1.811311e-06 2.408277e-15
7 3.490326e-08 7.311294e-03 1.318576e-17 6.743947e-03 4.428366e-07 1.955199e-15
8 5.435500e-09 8.662441e-03 1.767932e-17 7.056925e-03 6.896314e-08 2.505243e-15
9 1.517871e-09 7.354693e-03 1.347029e-17 6.232696e-03 1.925805e-08 2.161230e-15
10 1.960741e-10 6.803828e-03 1.045659e-17 6.676877e-03 2.487699e-09 1.566090e-15
11 5.061439e-11 6.302412e-03 1.292688e-17 7.276391e-03 6.421723e-10 1.776551e-15
12 6.262946e-12 5.583138e-03 1.102683e-17 6.733617e-03 7.946140e-11 1.637579e-15
13 1.609992e-12 5.258610e-03 9.352022e-18 6.840471e-03 2.042684e-11 1.367160e-15
14 2.769802e-13 6.062986e-03 9.069228e-18 7.286833e-03 3.514198e-12 1.244605e-15
15 3.823647e-14 4.727408e-03 1.341425e-17 6.277536e-03 4.851268e-13 2.136865e-15
16 1.114491e-14 5.061692e-03 1.748570e-17 6.392403e-03 1.414015e-13 2.735387e-15
17 1.964792e-15 4.264499e-03 1.292003e-17 6.240044e-03 2.492838e-14 2.070504e-15
18 4.565110e-16 4.026732e-03 9.955887e-18 6.769961e-03 5.792003e-15 1.470597e-15
19 1.146207e-16 4.512315e-03 9.305876e-18 6.419991e-03 1.454255e-15 1.449516e-15
20 1.982975e-17 3.949080e-03 9.598451e-18 6.024593e-03 2.515907e-16 1.593212e-15
21 5.753754e-18 3.298272e-03 1.134700e-17 6.602490e-03 7.300100e-17 1.718593e-15
22 2.713887e-18 3.828390e-03 8.287639e-18 6.178165e-03 3.443256e-17 1.341440e-15
23 3.376330e-18 3.526396e-03 1.172686e-17 6.640254e-03 4.283733e-17 1.766025e-15
24 4.874028e-18 3.334796e-03 1.443320e-17 6.631314e-03 6.183943e-17 2.176522e-15
25 3.144498e-18 3.273552e-03 1.038308e-17 6.666792e-03 3.989595e-17 1.557432e-15
26 2.802150e-18 3.204130e-03 8.611832e-18 5.803075e-03 3.555239e-17 1.484012e-15
27 2.450228e-18 3.116158e-03 8.472135e-18 6.404084e-03 3.108737e-17 1.322927e-15
28 3.109083e-18 3.229545e-03 9.030939e-18 5.906324e-03 3.944662e-17 1.529029e-15
29 3.276232e-18 2.692356e-03 9.325134e-18 6.587703e-03 4.156733e-17 1.415536e-15
30 2.668720e-18 2.591732e-03 9.485228e-18 6.405007e-03 3.385950e-17 1.480908e-15
31 3.569918e-18 2.714534e-03 1.243455e-17 6.908592e-03 4.529349e-17 1.799867e-15
32 7.563435e-18 2.914509e-03 2.097127e-17 6.980897e-03 9.596140e-17 3.004093e-15
33 4.263067e-18 2.808844e-03 1.469736e-17 8.219432e-03 5.408784e-17 1.788123e-15
34 3.246388e-18 2.435220e-03 1.131417e-17 6.756501e-03 4.118868e-17 1.674561e-15
35 3.427389e-18 2.283571e-03 1.107704e-17 6.677416e-03 4.348514e-17 1.658881e-15
36 3.101861e-18 2.726160e-03 9.297703e-18 8.325261e-03 3.935500e-17 1.116806e-15
37 2.885682e-18 2.144658e-03 9.371116e-18 6.975325e-03 3.661221e-17 1.343467e-15
38 3.005394e-18 2.357330e-03 9.144142e-18 6.529401e-03 3.813107e-17 1.400457e-15
39 2.640541e-18 1.999539e-03 1.114180e-17 7.202242e-03 3.350197e-17 1.546991e-15
40 4.752013e-18 2.054981e-03 1.742054e-17 6.653111e-03 6.029137e-17 2.618405e-15
41 2.972125e-18 1.899164e-03 1.202160e-17 6.647622e-03 3.770897e-17 1.808406e-15
42 2.432748e-18 2.000312e-03 1.004224e-17 6.615703e-03 3.086559e-17 1.517940e-15
43 2.405643e-18 2.107550e-03 1.013298e-17 7.003042e-03 3.052170e-17 1.446940e-15
44 2.745670e-18 1.941839e-03 1.013457e-17 6.351529e-03 3.483581e-17 1.595611e-15
45 2.760170e-18 1.698523e-03 9.955177e-18 7.303200e-03 3.501977e-17 1.363125e-15
46 2.652721e-18 1.839991e-03 1.015193e-17 6.782280e-03 3.365651e-17 1.496831e-15
47 2.945804e-18 2.069442e-03 1.091837e-17 6.541242e-03 3.737502e-17 1.669159e-15
48 5.506672e-18 1.695056e-03 2.057845e-17 5.945148e-03 6.986613e-17 3.461386e-15
49 3.714398e-18 1.664049e-03 1.441088e-17 6.644416e-03 4.712659e-17 2.168871e-15
50 3.174075e-18 1.741338e-03 9.011227e-18 6.723111e-03 4.027121e-17 1.340336e-15
51 3.447205e-18 1.702103e-03 1.399281e-17 6.579806e-03 4.373656e-17 2.126630e-15
52 2.519268e-18 1.524863e-03 1.197956e-17 6.319245e-03 3.196333e-17 1.895726e-15
53 2.900369e-18 1.658274e-03 1.091525e-17 6.459712e-03 3.679855e-17 1.689743e-15
54 2.543483e-18 1.492356e-03 9.944837e-18 6.133094e-03 3.227054e-17 1.621504e-15
55 2.723037e-18 1.589271e-03 1.104643e-17 7.498957e-03 3.454865e-17 1.473062e-15
56 4.686653e-18 1.684824e-03 1.965810e-17 6.784572e-03 5.946211e-17 2.897472e-15
57 2.796913e-18 1.669437e-03 1.308832e-17 7.058540e-03 3.548596e-17 1.854253e-15
58 2.274656e-18 1.396899e-03 1.098939e-17 6.608705e-03 2.885980e-17 1.662866e-15
59 2.241609e-18 1.409866e-03 9.525360e-18 6.555885e-03 2.844051e-17 1.452948e-15
60 2.609993e-18 1.282077e-03 1.108311e-17 6.204042e-03 3.311440e-17 1.786434e-15
61 3.057881e-18 1.391498e-03 1.250981e-17 6.603749e-03 3.879700e-17 1.894349e-15
62 2.875133e-18 1.317165e-03 1.772229e-17 6.128769e-03 3.647837e-17 2.891656e-15
63 4.113477e-18 1.371919e-03 1.709466e-17 6.032487e-03 5.218992e-17 2.833767e-15
64 8.554297e-18 1.335103e-03 3.661507e-17 6.506909e-03 1.085330e-16 5.627106e-15
65 7.379095e-18 1.372866e-03 2.600703e-17 6.400080e-03 9.362258e-17 4.063548e-15
66 4.028759e-18 1.332864e-03 1.891370e-17 6.310645e-03 5.111505e-17 2.997110e-15
67 3.701260e-18 1.287329e-03 1.651661e-17 6.947508e-03 4.695990e-17 2.377344e-15
68 2.993857e-18 1.292333e-03 1.479749e-17 6.596754e-03 3.798469e-17 2.243147e-15
69 2.603057e-18 1.195494e-03 1.132529e-17 6.562242e-03 3.302639e-17 1.725825e-15
70 2.436209e-18 1.538376e-03 1.209626e-17 7.138782e-03 3.090950e-17 1.694443e-15
71 2.934271e-18 1.182693e-03 1.273042e-17 6.326765e-03 3.722869e-17 2.012153e-15
72 4.767787e-18 1.111535e-03 1.873187e-17 6.833753e-03 6.049151e-17 2.741081e-15
73 3.496055e-18 1.227164e-03 1.769137e-17 6.860175e-03 4.435635e-17 2.578851e-15
74 2.990533e-18 1.186164e-03 1.373039e-17 6.546335e-03 3.794252e-17 2.097416e-15
75 2.205747e-18 1.241224e-03 1.307578e-17 6.658975e-03 2.798551e-17 1.963633e-15
76 2.455083e-18 1.231680e-03 1.444738e-17 6.620571e-03 3.114897e-17 2.182196e-15
77 2.411454e-18 1.037002e-03 1.337470e-17 6.005200e-03 3.059542e-17 2.227186e-15
78 3.042989e-18 1.086376e-03 1.336847e-17 6.265867e-03 3.860806e-17 2.133539e-15
79 2.906654e-18 1.131183e-03 1.390903e-17 6.669133e-03 3.687829e-17 2.085582e-15
80 6.472440e-18 1.117753e-03 3.006027e-17 6.161844e-03 8.211936e-17 4.878454e-15
81 3.310965e-18 1.213341e-03 1.934169e-17 6.132602e-03 4.200801e-17 3.153912e-15
82 3.320734e-18 1.122480e-03 1.503313e-17 6.817337e-03 4.213195e-17 2.205133e-15
83 2.491278e-18 1.141115e-03 1.237773e-17 7.090871e-03 3.160820e-17 1.745587e-15
84 2.864404e-18 1.113020e-03 1.312545e-17 6.301505e-03 3.634225e-17 2.082907e-15
85 2.463692e-18 1.071674e-03 1.508273e-17 6.147458e-03 3.125820e-17 2.453491e-15
86 2.195881e-18 1.138275e-03 1.127372e-17 6.452458e-03 2.786033e-17 1.747198e-15
87 2.786243e-18 1.143163e-03 1.512537e-17 6.242184e-03 3.535058e-17 2.423089e-15
88 4.537185e-18 1.111435e-03 2.370893e-17 6.716368e-03 5.756573e-17 3.530022e-15
89 2.962979e-18 1.268244e-03 2.423759e-17 7.962599e-03 3.759292e-17 3.043930e-15
90 2.168869e-18 1.069745e-03 1.433970e-17 6.780610e-03 2.751762e-17 2.114810e-15
91 2.388871e-18 1.044836e-03 1.299717e-17 6.857811e-03 3.030890e-17 1.895235e-15
92 2.304607e-18 1.042084e-03 1.361706e-17 6.503173e-03 2.923980e-17 2.093911e-15
93 2.638980e-18 1.094192e-03 1.688781e-17 5.810955e-03 3.348217e-17 2.906202e-15
94 2.461574e-18 1.102896e-03 1.563249e-17 6.309672e-03 3.123133e-17 2.477544e-15
95 3.787225e-18 9.497014e-04 2.142434e-17 6.265565e-03 4.805058e-17 3.419379e-15
96 4.719778e-18 1.005332e-03 3.412256e-17 6.877772e-03 5.988238e-17 4.961281e-15
97 5.011907e-18 9.449168e-04 2.906912e-17 6.385113e-03 6.358878e-17 4.552640e-15
98 4.238608e-18 9.665304e-04 2.086674e-17 6.706144e-03 5.377752e-17 3.111586e-15
99 2.518754e-18 1.003347e-03 1.782322e-17 7.029227e-03 3.195680e-17 2.535587e-15
100 2.622132e-18 9.236838e-04 1.406445e-17 6.395196e-03 3.326842e-17 2.199221e-15
101 2.292293e-18 9.961003e-04 1.380648e-17 6.540970e-03 2.908356e-17 2.110769e-15
102 2.351297e-18 9.383605e-04 1.509459e-17 6.520050e-03 2.983219e-17 2.315103e-15
103 2.554335e-18 9.504476e-04 1.818202e-17 6.329259e-03 3.240824e-17 2.872692e-15
104 3.714478e-18 1.028791e-03 2.270360e-17 7.127347e-03 4.712760e-17 3.185420e-15
105 3.265570e-18 1.047378e-03 2.079762e-17 6.751039e-03 4.143206e-17 3.080654e-15
106 2.193309e-18 1.002928e-03 1.641366e-17 6.212434e-03 2.782770e-17 2.642066e-15
107 2.114707e-18 9.352952e-04 1.378828e-17 6.457595e-03 2.683044e-17 2.135204e-15
108 3.066196e-18 8.912716e-04 1.357943e-17 6.502639e-03 3.890250e-17 2.088295e-15
109 2.497802e-18 9.180613e-04 1.326120e-17 6.465762e-03 3.169097e-17 2.050987e-15
110 2.262473e-18 1.047465e-03 1.424431e-17 6.989478e-03 2.870522e-17 2.037965e-15
111 3.200699e-18 9.064712e-04 1.685840e-17 6.480722e-03 4.060901e-17 2.601315e-15
112 5.531036e-18 9.742636e-04 3.319899e-17 6.892738e-03 7.017526e-17 4.816517e-15
113 3.115664e-18 8.993995e-04 2.686653e-17 6.410434e-03 3.953012e-17 4.191062e-15
114 3.042705e-18 1.012511e-03 1.669541e-17 6.371846e-03 3.860445e-17 2.620184e-15
115 3.024243e-18 9.304683e-04 1.668128e-17 6.644688e-03 3.837021e-17 2.510469e-15
116 2.260583e-18 8.543213e-04 1.394780e-17 5.980062e-03 2.868125e-17 2.332383e-15
117 2.509283e-18 9.262254e-04 1.340697e-17 6.500645e-03 3.183664e-17 2.062407e-15
118 2.254039e-18 9.928775e-04 1.678590e-17 6.370068e-03 2.859822e-17 2.635122e-15
119 2.978307e-18 9.376560e-04 2.031282e-17 6.219406e-03 3.778739e-17 3.266039e-15
120 4.072278e-18 9.397429e-04 2.527341e-17 6.446587e-03 5.166720e-17 3.920433e-15
121 2.888401e-18 8.630349e-04 1.979425e-17 6.192098e-03 3.664671e-17 3.196695e-15
122 3.531224e-18 9.555096e-04 2.213331e-17 6.408150e-03 4.480256e-17 3.453932e-15
123 3.468703e-18 9.816375e-04 1.940666e-17 6.965138e-03 4.400932e-17 2.786256e-15
124 3.073614e-18 9.448208e-04 2.135396e-17 6.627754e-03 3.899661e-17 3.221900e-15
125 4.960608e-18 1.043766e-03 4.424924e-17 7.398001e-03 6.293792e-17 5.981243e-15
126 5.438884e-18 9.264365e-04 4.048415e-17 6.309693e-03 6.900608e-17 6.416184e-15
127 7.409425e-18 1.002581e-03 6.058979e-17 6.839383e-03 9.400740e-17 8.858955e-15
128 1.718460e-17 1.275400e-03 6.982262e-17 9.730468e-03 2.180304e-16 7.175670e-15


==> data/padnoise/per_samp_N64_Lz4_MEHR_6F.dat <==
# white-noise pad check, per, MEHR_6F, N=64, Lz/Lx=4, library samp (sampled symbol on k_z != 0, exact k_z = 0 plane: 8f33337 built with -DFLUPS_SAMPLED_SYMBOL)
# j dU U res h2Rf dUn resrel
0 1.108783e-16 7.848969e-02 7.988171e-15 5.857549e-03 1.412648e-15 1.363740e-12
1 2.925105e-03 3.942045e-02 4.890685e-17 5.041056e-03 3.726738e-02 9.701707e-15
2 5.134847e-04 2.331967e-02 4.431184e-17 4.052941e-03 6.542066e-03 1.093325e-14
3 6.069240e-05 2.345160e-02 3.439439e-17 4.816721e-03 7.732532e-04 7.140622e-15
4 6.913606e-06 1.367400e-02 1.874510e-17 4.182547e-03 8.808299e-05 4.481742e-15
5 1.089892e-06 1.199497e-02 1.951095e-17 4.137027e-03 1.388580e-05 4.716177e-15
6 1.405150e-07 9.538460e-03 1.122262e-17 4.432407e-03 1.790236e-06 2.531948e-15
7 3.395609e-08 7.132143e-03 1.141863e-17 4.418555e-03 4.326185e-07 2.584245e-15
8 5.224945e-09 8.528176e-03 1.367941e-17 4.292708e-03 6.656855e-08 3.186663e-15
9 1.434337e-09 7.156648e-03 1.604367e-17 4.369375e-03 1.827421e-08 3.671846e-15
10 1.813047e-10 6.495701e-03 8.510626e-18 4.534968e-03 2.309917e-09 1.876667e-15
11 4.565863e-11 6.058927e-03 1.139582e-17 5.097123e-03 5.817150e-10 2.235736e-15
12 5.476340e-12 5.432973e-03 7.696964e-18 4.412999e-03 6.977146e-11 1.744157e-15
13 1.355948e-12 5.008146e-03 7.875603e-18 4.519429e-03 1.727549e-11 1.742610e-15
14 2.241958e-13 5.733732e-03 7.917148e-18 5.455734e-03 2.856373e-12 1.451161e-15
15 2.925100e-14 4.496481e-03 9.358364e-18 4.251510e-03 3.726732e-13 2.201186e-15
16 8.137637e-15 4.827409e-03 1.462573e-17 4.435793e-03 1.036778e-13 3.297208e-15
17 1.339298e-15 4.146653e-03 9.343342e-18 4.175541e-03 1.706336e-14 2.237637e-15
18 2.903259e-16 3.812468e-03 8.919682e-18 4.576625e-03 3.698905e-15 1.948965e-15
19 6.791454e-17 4.214065e-03 7.435743e-18 4.360808e-03 8.652670e-16 1.705130e-15
20 1.084122e-17 3.633476e-03 7.582764e-18 4.259749e-03 1.381229e-16 1.780096e-15
21 3.184882e-18 3.134003e-03 7.449426e-18 4.172971e-03 4.057707e-17 1.785161e-15
22 2.869683e-18 3.600856e-03 7.805097e-18 4.354129e-03 3.656128e-17 1.792574e-15
23 3.365726e-18 3.210657e-03 7.057790e-18 4.731587e-03 4.288112e-17 1.491633e-15
24 4.479883e-18 3.107105e-03 1.233243e-17 4.335705e-03 5.707607e-17 2.844388e-15
25 2.778054e-18 2.985207e-03 7.499376e-18 4.601083e-03 3.539388e-17 1.629915e-15
26 3.140738e-18 2.930545e-03 6.197931e-18 3.896112e-03 4.001466e-17 1.590799e-15
27 2.882040e-18 2.824714e-03 5.671671e-18 4.286496e-03 3.671871e-17 1.323149e-15
28 2.588747e-18 3.003498e-03 6.935364e-18 3.956166e-03 3.298200e-17 1.753052e-15
29 2.656577e-18 2.513615e-03 7.990567e-18 4.262351e-03 3.384620e-17 1.874685e-15
30 2.627953e-18 2.333222e-03 6.478183e-18 4.402907e-03 3.348151e-17 1.471342e-15
31 4.300069e-18 2.482213e-03 9.468837e-18 4.533450e-03 5.478514e-17 2.088660e-15
32 8.693675e-18 2.595156e-03 1.726946e-17 4.793992e-03 1.107620e-16 3.602313e-15
33 4.407903e-18 2.487047e-03 1.549116e-17 5.243811e-03 5.615901e-17 2.954179e-15
34 2.924421e-18 2.201745e-03 9.419484e-18 4.475933e-03 3.725867e-17 2.104474e-15
35 2.682998e-18 2.032328e-03 8.182857e-18 4.402721e-03 3.418281e-17 1.858591e-15
36 3.364244e-18 2.323275e-03 7.779505e-18 5.604687e-03 4.286225e-17 1.388036e-15
37 2.708452e-18 1.887558e-03 7.955329e-18 4.505328e-03 3.450711e-17 1.765760e-15
38 2.492349e-18 2.068608e-03 7.125769e-18 4.274332e-03 3.175384e-17 1.667107e-15
39 2.796569e-18 1.694079e-03 7.758110e-18 4.496924e-03 3.562977e-17 1.725204e-15
40 5.199021e-18 1.786659e-03 1.225173e-17 4.051826e-03 6.623827e-17 3.023756e-15
41 2.929945e-18 1.654892e-03 1.102970e-17 4.030924e-03 3.732904e-17 2.736272e-15
42 2.458445e-18 1.745274e-03 7.053421e-18 3.999921e-03 3.132189e-17 1.763390e-15
43 2.447121e-18 1.838938e-03 6.564738e-18 4.415297e-03 3.117761e-17 1.486817e-15
44 2.881049e-18 1.669591e-03 7.738004e-18 4.053022e-03 3.670608e-17 1.909193e-15
45 2.885590e-18 1.469123e-03 8.837979e-18 3.860810e-03 3.676394e-17 2.289152e-15
46 2.555130e-18 1.531317e-03 7.947593e-18 4.302513e-03 3.255370e-17 1.847198e-15
47 3.393580e-18 1.784382e-03 8.575742e-18 4.272635e-03 4.323600e-17 2.007132e-15
48 5.769101e-18 1.406965e-03 1.716718e-17 3.689266e-03 7.350138e-17 4.653278e-15
49 3.380963e-18 1.463793e-03 1.048034e-17 3.956195e-03 4.307525e-17 2.649096e-15
50 2.740133e-18 1.429601e-03 8.269722e-18 4.154704e-03 3.491075e-17 1.990448e-15
51 2.492290e-18 1.416795e-03 7.372046e-18 4.170556e-03 3.175309e-17 1.767641e-15
52 2.598220e-18 1.292408e-03 7.214200e-18 3.904449e-03 3.310269e-17 1.847687e-15
53 2.566559e-18 1.382472e-03 6.729025e-18 4.098847e-03 3.269932e-17 1.641687e-15
54 2.205153e-18 1.254496e-03 6.962241e-18 3.641502e-03 2.809481e-17 1.911915e-15
55 2.662262e-18 1.318077e-03 8.604119e-18 4.204126e-03 3.391863e-17 2.046589e-15
56 4.119795e-18 1.381004e-03 1.307285e-17 4.231154e-03 5.248836e-17 3.089664e-15
57 3.024226e-18 1.358409e-03 9.286782e-18 4.371956e-03 3.853023e-17 2.124171e-15
58 2.452861e-18 1.162453e-03 7.749734e-18 3.849097e-03 3.125075e-17 2.013390e-15
59 2.449181e-18 1.127125e-03 6.762190e-18 3.883678e-03 3.120386e-17 1.741182e-15
60 2.324113e-18 1.024874e-03 7.436524e-18 3.572232e-03 2.961042e-17 2.081759e-15
61 3.103160e-18 1.114263e-03 1.124468e-17 3.831233e-03 3.953589e-17 2.935004e-15
62 3.116229e-18 1.065765e-03 7.833965e-18 3.551309e-03 3.970241e-17 2.205937e-15
63 4.413026e-18 1.129773e-03 1.401152e-17 3.608621e-03 5.622428e-17 3.882791e-15
64 7.590116e-18 1.070962e-03 2.234140e-17 3.681895e-03 9.670208e-17 6.067909e-15
65 5.785674e-18 1.104780e-03 2.354220e-17 3.786212e-03 7.371253e-17 6.217876e-15
66 4.466705e-18 1.044893e-03 1.369439e-17 3.717357e-03 5.690818e-17 3.683904e-15
67 3.467347e-18 1.040589e-03 1.073602e-17 3.702701e-03 4.417584e-17 2.899510e-15
68 2.781455e-18 1.046942e-03 9.689352e-18 3.696314e-03 3.543720e-17 2.621355e-15
69 2.910311e-18 9.468163e-04 8.550618e-18 3.498110e-03 3.707890e-17 2.444354e-15
70 2.279816e-18 1.208283e-03 6.794545e-18 4.313776e-03 2.904606e-17 1.575081e-15
71 2.919808e-18 9.233578e-04 8.832552e-18 3.517849e-03 3.719989e-17 2.510782e-15
72 4.373862e-18 8.416215e-04 1.460163e-17 3.548785e-03 5.572530e-17 4.114543e-15
73 2.849387e-18 9.569532e-04 1.055224e-17 3.616046e-03 3.630270e-17 2.918171e-15
74 2.634545e-18 9.106585e-04 1.132012e-17 3.548911e-03 3.356549e-17 3.189744e-15
75 2.212369e-18 9.724829e-04 8.482718e-18 3.575661e-03 2.818674e-17 2.372349e-15
76 3.249828e-18 9.485124e-04 8.012911e-18 3.547487e-03 4.140452e-17 2.258757e-15
77 2.792592e-18 7.858168e-04 8.177316e-18 3.193163e-03 3.557909e-17 2.560883e-15
78 2.600108e-18 8.244423e-04 9.110334e-18 3.395968e-03 3.312675e-17 2.682692e-15
79 3.379970e-18 8.657568e-04 1.155589e-17 3.460015e-03 4.306260e-17 3.339837e-15
80 8.308123e-18 8.293846e-04 2.342771e-17 3.352477e-03 1.058499e-16 6.988179e-15
81 3.487596e-18 9.105283e-04 1.460491e-17 3.477105e-03 4.443381e-17 4.200308e-15
82 2.537366e-18 8.413319e-04 9.806576e-18 3.592483e-03 3.232739e-17 2.729749e-15
83 2.643449e-18 8.448582e-04 1.048741e-17 3.721183e-03 3.367893e-17 2.818301e-15
84 2.376740e-18 8.110509e-04 8.348486e-18 3.407749e-03 3.028092e-17 2.449854e-15
85 2.499266e-18 7.894924e-04 9.083007e-18 3.188752e-03 3.184197e-17 2.848452e-15
86 2.366700e-18 8.312507e-04 8.392066e-18 3.499080e-03 3.015300e-17 2.398364e-15
87 3.077320e-18 8.419132e-04 1.252539e-17 3.474163e-03 3.920668e-17 3.605299e-15
88 4.049241e-18 7.963370e-04 1.412831e-17 3.481223e-03 5.158946e-17 4.058432e-15
89 2.713225e-18 9.024389e-04 1.733024e-17 4.046225e-03 3.456792e-17 4.283063e-15
90 2.232770e-18 7.587188e-04 1.122937e-17 3.405728e-03 2.844667e-17 3.297201e-15
91 2.483617e-18 7.545375e-04 9.118636e-18 3.395543e-03 3.164259e-17 2.685472e-15
92 2.891446e-18 7.253441e-04 1.163974e-17 3.242551e-03 3.683854e-17 3.589688e-15
93 2.540860e-18 7.732837e-04 1.047988e-17 3.161560e-03 3.237189e-17 3.314780e-15
94 2.351606e-18 7.658115e-04 9.394367e-18 3.229429e-03 2.996070e-17 2.908987e-15
95 3.601233e-18 6.754064e-04 1.718729e-17 3.067487e-03 4.588161e-17 5.603053e-15
96 5.038740e-18 7.033352e-04 2.068813e-17 3.263013e-03 6.419621e-17 6.340192e-15
97 4.973664e-18 6.565077e-04 2.188020e-17 3.104889e-03 6.336711e-17 7.047014e-15
98 3.059081e-18 6.624182e-04 1.458816e-17 3.142071e-03 3.897431e-17 4.642850e-15
99 2.791209e-18 6.936428e-04 1.301404e-17 3.306348e-03 3.556147e-17 3.936075e-15
100 2.539977e-18 6.317953e-04 9.462825e-18 2.857293e-03 3.236065e-17 3.311814e-15
101 2.606355e-18 6.761727e-04 1.050149e-17 3.108229e-03 3.320633e-17 3.378609e-15
102 2.887339e-18 6.377340e-04 1.133910e-17 3.022754e-03 3.678622e-17 3.751248e-15
103 3.175849e-18 6.438844e-04 1.549673e-17 2.911569e-03 4.046199e-17 5.322467e-15
104 4.583366e-18 6.928139e-04 1.477417e-17 3.325824e-03 5.839450e-17 4.442260e-15
105 3.184492e-18 7.094648e-04 1.660860e-17 3.284465e-03 4.057211e-17 5.056714e-15
106 2.640427e-18 6.725602e-04 1.365492e-17 3.072649e-03 3.364043e-17 4.444021e-15
107 2.062452e-18 6.281227e-04 1.178162e-17 3.015815e-03 2.627672e-17 3.906614e-15
108 2.362061e-18 5.868939e-04 1.029826e-17 2.919043e-03 3.009391e-17 3.527959e-15
109 2.397711e-18 6.139733e-04 9.930994e-18 2.927862e-03 3.054810e-17 3.391893e-15
110 2.586277e-18 6.955718e-04 9.893870e-18 3.252477e-03 3.295053e-17 3.041949e-15
111 3.319655e-18 5.968077e-04 1.616013e-17 2.923090e-03 4.229415e-17 5.528441e-15
112 5.439946e-18 6.437768e-04 1.992954e-17 3.156339e-03 6.930778e-17 6.314130e-15
113 3.715645e-18 5.897694e-04 1.772857e-17 2.872060e-03 4.733927e-17 6.172771e-15
114 2.508492e-18 6.596021e-04 1.042021e-17 3.089462e-03 3.195951e-17 3.372822e-15
115 2.497771e-18 6.037700e-04 1.132470e-17 2.906905e-03 3.182292e-17 3.895792e-15
116 2.877386e-18 5.602291e-04 9.039321e-18 2.738407e-03 3.665941e-17 3.300942e-15
117 2.734886e-18 6.019999e-04 1.070921e-17 2.953444e-03 3.484389e-17 3.626009e-15
118 2.398178e-18 6.491862e-04 1.170145e-17 3.036209e-03 3.055405e-17 3.853966e-15
119 2.748978e-18 6.134071e-04 1.235566e-17 2.932411e-03 3.502343e-17 4.213481e-15
120 4.348261e-18 6.151726e-04 1.758344e-17 2.992716e-03 5.539914e-17 5.875411e-15
121 2.744385e-18 5.558551e-04 1.226969e-17 2.737490e-03 3.496492e-17 4.482094e-15
122 3.246275e-18 6.145839e-04 1.661934e-17 2.980940e-03 4.135925e-17 5.575201e-15
123 3.474518e-18 6.313275e-04 1.361351e-17 3.130377e-03 4.426720e-17 4.348839e-15
124 3.888392e-18 6.049951e-04 1.224255e-17 2.986228e-03 4.954016e-17 4.099672e-15
125 4.742178e-18 6.830029e-04 2.812097e-17 3.384265e-03 6.041785e-17 8.309327e-15
126 5.857549e-18 6.026275e-04 2.655589e-17 2.861992e-03 7.462826e-17 9.278815e-15
127 7.269697e-18 6.470462e-04 4.015458e-17 3.156629e-03 9.261977e-17 1.272071e-14
128 1.436568e-17 8.179342e-04 5.351763e-17 4.176203e-03 1.830263e-16 1.281490e-14


==> data/wavy_aspect_HEJ_4_new_lumi.dat <==
# wavy vortex tube (--source=2), aspect-ratio sweep at N=128 transverse
# kernel 3 (HEJ_4), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=128,128,128 --dom=1,1,1 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=3 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_aspect_Lz1_new_k3
# LzoLx err2 errinf
1 7.330177032055e-06 4.939849618323e-05
2 9.419049922846e-06 5.019754023194e-05
4 1.303484928685e-05 5.040266567197e-05
8 1.833808163690e-05 5.045571185203e-05
16 2.590049357115e-05 5.047110044343e-05
32 3.661704366434e-05 5.047707541916e-05
64 5.178016917641e-05 5.048071644564e-05


==> data/wavy_aspect_HEJ_4_old_lumi.dat <==
# wavy vortex tube (--source=2), aspect-ratio sweep at N=128 transverse
# kernel 3 (HEJ_4), library = old
# example command: srun -n 8 /users/poncelet/Codes/flups-claude/samples/validation_old/flups_validation_a2a.oldlib --np=2,2,2 --res=128,128,128 --dom=1,1,1 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=3 --nres=1 --nsolve=3 --outdir=/users/poncelet/Codes/flups-claude/runs/hej_21989048/out_Lz1_N128_old_k3
# LzoLx err2 errinf
1 7.702497850285e-06 5.039993178400e-05
2 9.389529300140e-04 1.402356160090e-03
4 3.827940807909e-02 3.145018387703e-02
8 4.959153372129e-01 2.603360103753e-01
16 3.869481014926e+00 1.401125086133e+00
# Lz/Lx = 32, 64: job 22259496 (logs_lumi/aspect64, LUMI/25.09, fix-2unb-1spe 8f33337 / dev-gpu 6a5648a); its Lz/Lx = 4, 16 controls reproduce the rows above to all digits
32 2.462513119245e+01 6.282082429269e+00
64 1.450746503438e+02 2.617354144726e+01


==> data/wavy_aspect_LGF_2_new_lumi.dat <==
# wavy vortex tube (--source=2), aspect-ratio sweep at N=128 transverse
# kernel 1 (LGF_2), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=128,128,128 --dom=1,1,1 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=1 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_aspect_Lz1_new_k1
# LzoLx err2 errinf
1 8.269670723612e-06 6.844088843161e-05
2 1.302471594777e-05 7.823383638456e-05
4 2.062928237434e-05 8.850193692039e-05
8 3.091424012149e-05 9.411611765209e-05
16 4.475562516555e-05 9.643801994497e-05
32 6.383070209032e-05 9.726555872680e-05
64 9.052530034826e-05 9.753724009465e-05


==> data/wavy_aspect_LGF_2_old_lumi.dat <==
# wavy vortex tube (--source=2), aspect-ratio sweep at N=128 transverse
# kernel 1 (LGF_2), library = old
# example command: srun -n 8 /users/poncelet/Codes/flups-claude/samples/validation_old/flups_validation_a2a.oldlib --np=2,2,2 --res=128,128,128 --dom=1,1,1 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=1 --nres=1 --nsolve=3 --outdir=/users/poncelet/Codes/flups-claude/runs/aspect_21914328/out_Lz1_old_k1
# LzoLx err2 errinf
1 8.978590656510e-06 6.919536295985e-05
2 9.407730545028e-04 1.402264567397e-03
4 3.828339247731e-02 3.144942288040e-02
8 4.959229803095e-01 2.603349078153e-01
16 3.869493042744e+00 1.401123833337e+00
# Lz/Lx = 32, 64: job 22259496 (logs_lumi/aspect64, LUMI/25.09, fix-2unb-1spe 8f33337 / dev-gpu 6a5648a); its Lz/Lx = 4, 16 controls reproduce the rows above to all digits
32 2.462514878202e+01 6.282081121191e+00
64 1.450746754677e+02 2.617354012032e+01


==> data/wavy_aspect_MEHR_6F_new_lumi.dat <==
# wavy vortex tube (--source=2), aspect-ratio sweep at N=128 transverse
# kernel 14 (MEHR_6F), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=128,128,128 --dom=1,1,1 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=14 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_aspect_Lz1_new_k14
# LzoLx err2 errinf
1 1.660492940072e-09 4.835746532372e-08
2 2.657134262136e-09 4.983048171314e-08
4 5.030882440717e-09 5.177663839340e-08
8 1.030330847804e-08 5.419253196193e-08
16 2.035119862805e-08 5.687873749771e-08
32 3.783798337368e-08 5.968221783448e-08
64 6.687521746098e-08 6.252883821833e-08


==> data/wavy_aspect_MEHR_6F_old_lumi.dat <==
# wavy vortex tube (--source=2), aspect-ratio sweep at N=128 transverse
# kernel 14 (MEHR_6F), library = old
# example command: srun -n 8 /users/poncelet/Codes/flups-claude/samples/validation_old/flups_validation_a2a.oldlib --np=2,2,2 --res=128,128,128 --dom=1,1,1 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=14 --nres=1 --nsolve=3 --outdir=/users/poncelet/Codes/flups-claude/runs/aspect_21914328/out_Lz1_old_k14
# LzoLx err2 errinf
1 2.365793979503e-06 6.708524522561e-06
2 9.389056855506e-04 1.402356160134e-03
4 3.827940585980e-02 3.145018387705e-02
8 4.959153368739e-01 2.603360103753e-01
16 3.869481014840e+00 1.401125086133e+00
# Lz/Lx = 32, 64: job 22259496 (logs_lumi/aspect64, LUMI/25.09, fix-2unb-1spe 8f33337 / dev-gpu 6a5648a); its Lz/Lx = 4, 16 controls reproduce the rows above to all digits
32 2.462513119242e+01 6.282082429269e+00
64 1.450746503437e+02 2.617354144726e+01


==> data/wavy_aspect_image_model.dat <==
# field of the periodic images of the wavy tube on the HE doubled box (continuum, A_j K_0 per image)
# generated by data/scripts/wavy_aspect_image_model.py -- do not edit
# LzoLx errinf
1 6.822326e-06
1.18921 3.549187e-05
1.41421 1.458405e-04
1.68179 4.925111e-04
2 1.414059e-03
2.37841 3.552401e-03
2.82843 7.999414e-03
3.36359 1.647456e-02
4 3.155199e-02
4.75683 5.696803e-02
5.65685 9.805806e-02
6.72717 1.623781e-01
8 2.605940e-01
9.51366 4.077341e-01
11.3137 6.249805e-01
13.4543 9.422002e-01
16 1.401511e+00
19.0273 2.062392e+00
22.6274 3.008869e+00
26.9087 4.359661e+00
32 6.282527e+00
38.0546 9.014756e+00
45.2548 1.289172e+01
53.8174 1.838795e+01
64 2.617400e+01


==> data/wavy_conv_HEJ_10_new_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 6 (HEJ_10), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=6 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_conv_N32_new_k6
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 2.072061272160e-04 5.294747535843e-04 8 0.5508 0.0060 0.5161 0.4371
64 7.827030647252e-06 2.472204563009e-05 8 0.5526 0.0089 0.5163 0.4329
128 2.458718911418e-07 1.426331698584e-06 8 0.5854 0.0262 0.5492 0.4350
256 5.309972918709e-09 3.820226618378e-08 8 0.8314 0.1485 0.7895 0.4426
512 5.675032831573e-11 5.776490397125e-10 8 2.7401 1.0459 2.6606 0.4827
1024 2.777698753269e-13 3.391065206415e-12 128 3.2076 0.5465 1.0891 0.4746
2048 6.859409453395e-16 9.603429163008e-15 512 3.6114 1.4476 1.4241 0.5454
4096 2.325294929107e-16 1.165734175856e-15 4096 3.8932 2.9505 1.7254 0.6263


==> data/wavy_conv_HEJ_2_new_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 2 (HEJ_2), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=2 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_conv_N32_new_k2
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 9.999924879299e-03 4.385737373621e-02 8 0.5663 0.0063 0.5297 0.4394
64 2.731549865458e-03 1.213965000339e-02 8 0.5559 0.0089 0.5194 0.4376
128 7.027153042024e-04 3.103581964182e-03 8 0.5960 0.0262 0.5570 0.4389
256 1.770961080788e-04 7.801416152053e-04 8 0.7984 0.1467 0.7555 0.4296
512 4.436612434944e-05 1.952987666496e-04 8 2.7292 1.0400 2.6498 0.4807
1024 1.109735648609e-05 4.884112269243e-05 128 3.2044 0.5546 1.0829 0.4716
2048 2.774704368478e-06 1.221130716772e-05 512 3.6079 1.4264 1.4156 0.5427
4096 6.936989385503e-07 3.052890939659e-06 4096 4.1056 2.9372 1.6991 0.6214


==> data/wavy_conv_HEJ_4_new_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 3 (HEJ_4), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=3 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_conv_N32_new_k3
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 1.527673393009e-03 6.171961886529e-03 8 0.5385 0.0061 0.5030 0.4309
64 1.524581468837e-04 4.546375258505e-04 8 0.5542 0.0088 0.5175 0.4343
128 1.303484928685e-05 5.040266567197e-05 8 0.5832 0.0263 0.5465 0.4326
256 9.697038812996e-07 4.688587861124e-06 8 0.8259 0.1477 0.7848 0.4478
512 6.530340939867e-08 3.490824005414e-07 8 2.7328 1.0357 2.6527 0.4843
1024 4.184055053649e-09 2.305750568254e-08 128 3.2048 0.5433 1.0849 0.4720
2048 2.633272108499e-10 1.462289123122e-09 512 3.6196 1.4591 1.4268 0.5441
4096 1.648758805724e-11 9.173184434275e-11 4096 3.9475 2.9633 1.7127 0.6257


==> data/wavy_conv_HEJ_4_old_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 3 (HEJ_4), library = old
# example command: srun -n 8 /users/poncelet/Codes/flups-claude/samples/validation_old/flups_validation_a2a.oldlib --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=3 --nres=1 --nsolve=3 --outdir=/users/poncelet/Codes/flups-claude/runs/hej_21989045/out_Lz4_N32_old_k3
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 3.811429178712e-02 3.106370814652e-02 8 0.1251 0.0048 0.0825 -1.0000
64 3.827404356420e-02 3.134611517200e-02 8 0.1478 0.0036 0.1104 -1.0000
128 3.827940807909e-02 3.145018387703e-02 8 0.1769 0.0156 0.1215 -1.0000
256 3.827959759027e-02 3.150101256449e-02 8 0.2653 0.1139 0.2106 -1.0000
512 3.827964675650e-02 3.152650869475e-02 8 0.9849 0.9154 0.9005 -1.0000
1024 3.827965901843e-02 3.153924821878e-02 128 2.5310 0.4989 0.4463 -1.0000
2048 3.827966208392e-02 3.154562847977e-02 512 3.0965 1.4336 0.8646 -1.0000
4096 3.827966285029e-02 3.154881751594e-02 4096 2.1406 2.9881 1.0679 -1.0000


==> data/wavy_conv_HEJ_6_new_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 4 (HEJ_6), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=4 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_conv_N32_new_k4
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 4.355293063875e-04 1.363283402871e-03 8 0.5562 0.0062 0.5204 0.4308
64 3.100080746207e-05 1.228869717451e-04 8 0.5492 0.0089 0.5125 0.4287
128 1.757508430505e-06 9.720598198093e-06 8 0.5822 0.0262 0.5454 0.4308
256 7.012887380286e-08 4.704025883817e-07 8 0.8098 0.1474 0.7685 0.4370
512 1.938003441372e-09 1.395459386933e-08 8 2.7551 1.0415 2.6750 0.4905
1024 3.975467466154e-11 3.038294338342e-10 128 3.1998 0.5463 1.0744 0.4718
2048 6.856412726455e-13 5.866251928666e-12 512 3.6199 1.4430 1.4290 0.5453
4096 1.102931669138e-14 9.781064846948e-14 4096 3.8426 2.9356 1.7066 0.6254


==> data/wavy_conv_HEJ_8_new_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 5 (HEJ_8), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=5 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_conv_N32_new_k5
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 2.546153632199e-04 7.470893280127e-04 8 0.5642 0.0061 0.5291 0.4404
64 1.312428849135e-05 5.007518727623e-05 8 0.5518 0.0089 0.5158 0.4326
128 5.592355943225e-07 3.219184373904e-06 8 0.5686 0.0262 0.5323 0.4276
256 1.553711616030e-08 1.055921886595e-07 8 0.8164 0.1495 0.7760 0.4387
512 2.454572094209e-10 2.226923839777e-09 8 2.7170 1.0379 2.6371 0.4785
1024 2.200016854478e-12 2.541514221299e-11 128 3.2173 0.5518 1.0909 0.4743
2048 1.260094786383e-14 1.579847364042e-13 512 3.6117 1.4398 1.4202 0.5435
4096 2.120772062076e-16 1.304512053935e-15 4096 3.8662 2.9407 1.7143 0.6243


==> data/wavy_conv_LGF_2_new_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 1 (LGF_2), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=1 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_conv_N32_new_k1
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 3.203930396673e-04 1.185412804893e-03 8 0.5605 0.0062 0.5245 0.4311
64 8.125091909566e-05 3.480183295902e-04 8 0.9154 0.0088 0.5386 0.4364
128 2.062928237434e-05 8.850193692039e-05 8 0.7828 0.0263 0.5473 0.4292
256 5.155193456318e-06 2.213440269855e-05 8 1.1501 0.1490 0.7899 0.4422
512 1.288689655393e-06 5.534241266092e-06 8 3.0877 1.0428 2.6312 0.4809
1024 3.221650206600e-07 1.383597877602e-06 128 3.2165 0.5500 1.0963 0.4736
2048 8.054079312583e-08 3.459017800522e-07 512 3.5979 1.4248 1.4043 0.5311
4096 2.013516953809e-08 8.647558552566e-08 4096 3.9862 2.9702 1.7106 0.5996


==> data/wavy_conv_LGF_2_old_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 1 (LGF_2), library = old (dev-gpu @6a5648a, sampled-symbol LGF)
# example command: srun -n 8 /users/poncelet/Codes/flups-claude/samples/validation_old/flups_validation_a2a.oldlib --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=1 --nres=1 --nsolve=3 --outdir=/users/poncelet/Codes/flups-claude/runs/conv_21914313/out_N32_old_k1
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr green timer (Green function setup); t_solve = per-call flups_solve time
# N<=512 on 8 GCDs (1 node, np=2,2,2); N=1024 on 128 GCDs (16 nodes, np=4,4,8) -- see the ranks column
# N=2048 (job 21929776, 512 GCDs = 64 nodes, np=8,8,8) added 2026-09-11
# N=4096 (job 21929777, 4096 GCDs = 512 nodes, np=16,16,16) added 2026-09-11
# N err2 errinf ranks t_green_s t_solve_s
32 3.814877914685e-02 3.105026775144e-02 8 0.1389 0.0049
64 3.828974852035e-02 3.134296651180e-02 8 0.1638 0.0036
128 3.828339247731e-02 3.144942288040e-02 8 0.1769 0.0153
256 3.828059323110e-02 3.150082555528e-02 8 0.2931 0.1140
512 3.827989560720e-02 3.152646235440e-02 8 1.0109 0.8828
1024 3.827972122721e-02 3.153923668380e-02 128 2.5100 0.4949
2048 3.827967763587e-02 3.154562560241e-02 512 3.4215 1.4161
4096 3.827966673826e-02 3.154881679740e-02 4096 2.6933 2.9571


==> data/wavy_conv_LGF_4_new_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 8 (LGF_4), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=8 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_conv_N32_new_k8
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 1.789339677765e-04 3.202103836113e-04 8 0.5564 0.0062 0.5203 0.4322
64 4.628276003024e-06 1.339185224253e-05 8 0.5493 0.0091 0.5135 0.4282
128 6.292609130999e-08 4.156654975218e-07 8 0.5835 0.0262 0.5456 0.4370
256 3.990857334232e-09 2.846327495920e-08 8 0.8299 0.1481 0.7891 0.4429
512 2.509593896184e-10 1.795486037626e-09 8 2.7376 1.0395 2.6540 0.5041
1024 1.571293089022e-11 1.127315463201e-10 128 3.2415 0.5499 1.1252 0.4864
2048 9.825239929522e-13 7.053746475805e-12 512 3.6845 1.4293 1.4921 0.5629
4096 6.143526549109e-14 4.407030296250e-13 4096 3.9539 2.9661 1.7943 0.6683


==> data/wavy_conv_LGF_6_new_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 9 (LGF_6), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=9 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_conv_N32_new_k9
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 1.783989017024e-04 2.845072605746e-04 8 0.5488 0.0063 0.5119 0.4292
64 4.529761462675e-06 9.356072385613e-06 8 0.5685 0.0091 0.5295 0.4421
128 7.559517108322e-09 7.835063386974e-08 8 0.5779 0.0262 0.5376 0.4323
256 1.768423640211e-10 1.512849623353e-09 8 0.8155 0.1495 0.7749 0.4485
512 2.316011583988e-12 3.183303620702e-11 8 2.7179 1.0372 2.6381 0.4979
1024 3.778895484929e-14 5.524747326291e-13 128 3.2396 0.5541 1.1235 0.4920
2048 6.572125692644e-16 9.409140133698e-15 512 3.6672 1.4594 1.4755 0.5709
4096 6.611321669044e-16 1.887379141863e-15 4096 4.0899 2.9522 1.8253 0.6814


==> data/wavy_conv_LGF_8_new_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 10 (LGF_8), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=10 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_conv_N32_new_k10
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 1.783018822970e-04 2.734457758286e-04 8 0.5505 0.0062 0.5153 0.4319
64 4.525138245573e-06 8.579324628499e-06 8 0.5600 0.0088 0.5230 0.4400
128 4.905467175715e-09 5.187328991352e-08 8 0.5971 0.0264 0.5594 0.4487
256 1.239044210919e-10 4.134901865349e-10 8 0.8498 0.1485 0.8090 0.4679
512 1.997342688311e-13 3.863437347817e-12 8 2.7309 1.0383 2.6508 0.5364
1024 1.022360668498e-15 2.109423746788e-14 128 3.3081 0.5378 1.1839 0.5557
2048 2.744350433211e-16 1.165734175856e-15 512 3.7986 1.4358 1.6089 0.7003
4096 2.636853610909e-16 1.276756478319e-15 4096 4.3439 2.9391 2.1446 0.9404


==> data/wavy_conv_MEHR_4F_new_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 13 (MEHR_4F), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=13 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_conv_N32_new_k13
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 1.784592755852e-04 2.904405520086e-04 8 0.5451 0.0064 0.5095 0.4389
64 4.540650845103e-06 1.024363027080e-05 8 0.5557 0.0089 0.5196 0.4360
128 2.206092569460e-08 1.553430312717e-07 8 0.5876 0.0263 0.5512 0.4356
256 1.305510600825e-09 1.024793044868e-08 8 0.8079 0.1511 0.7673 0.4370
512 8.093601941281e-11 6.211988701210e-10 8 2.7140 1.0396 2.6325 0.4965
1024 5.053767321999e-12 3.896161171468e-11 128 3.2858 0.5494 1.1720 0.4729
2048 3.157986248164e-13 2.437161583657e-12 512 3.6289 1.4359 1.4414 0.5460
4096 1.975090912501e-14 1.522115766761e-13 4096 3.9956 2.9356 1.7345 0.6389


==> data/wavy_conv_MEHR_6F_new_lumi.dat <==
# wavy vortex tube (--source=2), 2 unbounded + 1 periodic, cell-centred
# kernel 14 (MEHR_6F), library = new
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-qsingle/samples/validation/flups_validation_a2a --np=2,2,2 --res=32,32,128 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=2 --kernel=14 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_final_22313584/out_conv_N32_new_k14
# grid N x N x 4N on a 1 x 1 x 4 box, LUMI-G (MI250X), 1 MPI rank per GCD
# t_green = h3lpr 'green' timer (whole Green setup), t_green_func = its 'green_func' part (kernel construction + transforms), t_green_kernel = its 'green_kernel' part (the slice construction alone: closed forms, quadrature assembly, scatter; -1 if the binary did not have that timer); t_solve = per-call flups_solve time
# N err2 errinf ranks t_green_s t_solve_s t_green_func_s t_green_kernel_s
32 1.782981033367e-04 2.729489151523e-04 8 0.5477 0.0063 0.5127 0.4386
64 4.525173358028e-06 8.591027465810e-06 8 0.5544 0.0088 0.5184 0.4342
128 5.030882440717e-09 5.177663839340e-08 8 0.5908 0.0262 0.5533 0.4395
256 1.282708050447e-10 6.189139201140e-10 8 0.8187 0.1492 0.7734 0.4391
512 6.902815740452e-13 1.024810791783e-11 8 2.7005 1.0364 2.6215 0.4925
1024 1.080916456467e-14 1.645072966738e-13 128 3.2143 0.5425 1.0926 0.4821
2048 3.015428058492e-16 3.164135620182e-15 512 3.6317 1.4664 1.4445 0.5504
4096 4.364740127144e-16 1.609823385706e-15 4096 4.0937 2.9522 1.7352 0.6532


==> data/wavy_pair_aspect_HEJ_4_new_lumi.dat <==
# counter-rotating pair of wavy tubes (--source=3, --pairsep=0.5), aspect-ratio sweep at N=128 transverse
# kernel 3 (HEJ_4), library = new, LUMI job 22308977
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-new/samples/validation/flups_validation_a2a --np=2,2,2 --res=128,128,4096 --dom=1,1,32 --bc=4,4,4,4,3,3 --center=1 --source=3 --pairsep=0.5 --kernel=3 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_pair_22308977/out_pair_Lz32_new_k3
# LzoLx err2 errinf
1 1.036643576238e-05 4.939843111655e-05
2 1.332054804395e-05 5.019712741666e-05
4 1.843405995406e-05 5.040125968805e-05
8 2.593396071538e-05 5.045253762070e-05
16 3.662881952711e-05 5.046556869620e-05
32 5.178429435628e-05 5.046887717514e-05
64 7.322815962707e-05 5.046972000455e-05


==> data/wavy_pair_aspect_HEJ_4_old_lumi.dat <==
# counter-rotating pair of wavy tubes (--source=3, --pairsep=0.5), aspect-ratio sweep at N=128 transverse
# kernel 3 (HEJ_4), library = old, LUMI job 22308977
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-old/samples/validation/flups_validation_a2a --np=2,2,2 --res=128,128,1024 --dom=1,1,8 --bc=4,4,4,4,3,3 --center=1 --source=3 --pairsep=0.5 --kernel=3 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_pair_22308977/out_pair_Lz8_old_k3
# LzoLx err2 errinf
1 1.212588701815e-05 5.018390181089e-05
2 6.321836808642e-04 1.508914138984e-03
4 6.663554446355e-03 9.767653757328e-03
8 2.225752742098e-02 2.285872005128e-02
16 4.517983154265e-02 3.380578361056e-02
32 7.390229269752e-02 3.973260012372e-02
64 1.102570650119e-01 4.217198224976e-02


==> data/wavy_pair_aspect_LGF_2_new_lumi.dat <==
# counter-rotating pair of wavy tubes (--source=3, --pairsep=0.5), aspect-ratio sweep at N=128 transverse
# kernel 1 (LGF_2), library = new, LUMI job 22308977
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-new/samples/validation/flups_validation_a2a --np=2,2,2 --res=128,128,512 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=3 --pairsep=0.5 --kernel=1 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_pair_22308977/out_pair_Lz4_new_k1
# LzoLx err2 errinf
1 1.093130623971e-05 6.577109713690e-05
2 1.739717950469e-05 7.492650838059e-05
4 2.786259584258e-05 8.562489477004e-05
8 4.179579761511e-05 9.123630186669e-05
16 6.033332133422e-05 9.323058323418e-05
32 8.583488883845e-05 9.380846834939e-05
64 1.215811041535e-04 9.396123292554e-05


==> data/wavy_pair_aspect_LGF_2_old_lumi.dat <==
# counter-rotating pair of wavy tubes (--source=3, --pairsep=0.5), aspect-ratio sweep at N=128 transverse
# kernel 1 (LGF_2), library = old, LUMI job 22308977
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-old/samples/validation/flups_validation_a2a --np=2,2,2 --res=128,128,512 --dom=1,1,4 --bc=4,4,4,4,3,3 --center=1 --source=3 --pairsep=0.5 --kernel=1 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_pair_22308977/out_pair_Lz4_old_k1
# LzoLx err2 errinf
1 1.154422223859e-05 6.127253440258e-05
2 6.288730477408e-04 1.506814780982e-03
4 6.656016660770e-03 9.764160421420e-03
8 2.224398039754e-02 2.285348290151e-02
16 4.515885611366e-02 3.379959793989e-02
32 7.387185085218e-02 3.972610373236e-02
64 1.102137441644e-01 4.216540286809e-02


==> data/wavy_pair_aspect_MEHR_6F_new_lumi.dat <==
# counter-rotating pair of wavy tubes (--source=3, --pairsep=0.5), aspect-ratio sweep at N=128 transverse
# kernel 14 (MEHR_6F), library = new, LUMI job 22308977
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-new/samples/validation/flups_validation_a2a --np=2,2,2 --res=128,128,1024 --dom=1,1,8 --bc=4,4,4,4,3,3 --center=1 --source=3 --pairsep=0.5 --kernel=14 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_pair_22308977/out_pair_Lz8_new_k14
# LzoLx err2 errinf
1 2.299325376527e-09 4.830890058816e-08
2 3.378167162097e-09 4.948340381894e-08
4 5.014398263235e-09 5.051226190100e-08
8 7.379197654926e-09 5.122156326864e-08
16 1.066836858637e-08 5.159078764194e-08
32 1.522996012215e-08 5.174478978631e-08
64 2.161216191563e-08 5.180053025411e-08


==> data/wavy_pair_aspect_MEHR_6F_old_lumi.dat <==
# counter-rotating pair of wavy tubes (--source=3, --pairsep=0.5), aspect-ratio sweep at N=128 transverse
# kernel 14 (MEHR_6F), library = old, LUMI job 22308977
# example command: srun -n 8 /users/poncelet/Codes/flups-claude-old/samples/validation/flups_validation_a2a --np=2,2,2 --res=128,128,1024 --dom=1,1,8 --bc=4,4,4,4,3,3 --center=1 --source=3 --pairsep=0.5 --kernel=14 --nres=1 --nsolve=3 --outdir=/scratch/project_465003089/poncelet/lgf_pair_22308977/out_pair_Lz8_old_k14
# LzoLx err2 errinf
1 6.290797749711e-06 2.805434400682e-05
2 6.320433281528e-04 1.508915392128e-03
4 6.663528947778e-03 9.767655166869e-03
8 2.225751231145e-02 2.285872161313e-02
16 4.517981669356e-02 3.380578521121e-02
32 7.390227455320e-02 3.973260172968e-02
64 1.102570406924e-01 4.217198385635e-02


==> data/wavy_pair_aspect_image_model.dat <==
# field of the periodic images of the +/- wavy-tube pair (separation 0.5 Lx) on the HE doubled box
# generated by data/scripts/wavy_pair_image_model.py -- do not edit
# LzoLx errinf
1 2.806593e-05
1.18921 1.004841e-04
1.41421 2.932384e-04
1.68179 7.175065e-04
2 1.508949e-03
2.37841 2.788056e-03
2.82843 4.615960e-03
3.36359 6.972220e-03
4 9.767713e-03
4.75683 1.287908e-02
5.65685 1.617878e-02
6.72717 1.954411e-02
8 2.285874e-02
9.51366 2.601588e-02
11.3137 2.892772e-02
13.4543 3.153451e-02
16 3.380580e-02
19.0273 3.573789e-02
22.6274 3.734909e-02
26.9087 3.866826e-02
32 3.973200e-02
38.0546 4.058013e-02
45.2548 4.124723e-02
53.8174 4.176874e-02
64 4.217190e-02

